Suppressing Non-Semantic Noise in Masked Image Modeling Representations

Masked Image Modeling (MIM) has become a ubiquitous self-supervised vision paradigm. In this work, we show that MIM objectives cause the learned representations to retain non-semantic information, which ultimately hurts performance during inference. We introduce a model-agnostic score for semantic invariance using Principal Component Analysis (PCA) on real and synthetic non-semantic images. Based on this score, we propose a simple method, Semantically Orthogonal Artifact Projection (SOAP), to directly suppress non-semantic information in patch representations, leading to consistent improvements in zero-shot performance across various MIM-based models. SOAP is a post-hoc suppression method, requires zero training, and can be attached to any model as a single linear head.

==> figures/plots/SI_scores_cosdistance_vs_dataset.csv <==
x,y,z
Caltech256,Caltech256,5.96046447753906E-08
Caltech256,COCO,0.00319027900695801
Caltech256,CUB,0.00318735837936401
Caltech256,PascalVOC2012,0.00311678647994995
Caltech256,IN1k,0.0032496452331543

COCO,Caltech256,0.00319027900695801
COCO,COCO,0
COCO,CUB,0.00311398506164551
COCO,PascalVOC2012,0.00258159637451172
COCO,IN1k,0.00281363725662231

CUB,Caltech256,0.00318735837936401
CUB,COCO,0.00311398506164551
CUB,CUB,5.96046447753906E-08
CUB,PascalVOC2012,0.00298589468002319
CUB,IN1k,0.00286686420440674

PascalVOC2012,Caltech256,0.00311678647994995
PascalVOC2012,COCO,0.00258159637451172
PascalVOC2012,CUB,0.00298589468002319
PascalVOC2012,PascalVOC2012,0
PascalVOC2012,IN1k,0.0027812123298645

IN1k,Caltech256,0.0032496452331543
IN1k,COCO,0.00281363725662231
IN1k,CUB,0.00286686420440674
IN1k,PascalVOC2012,0.0027812123298645
IN1k,IN1k,0


==> figures/plots/SI_scores_per_layer/deit3_base_SIscores.csv <==
layer,score
0,0.7106178402900696
1,0.7084775567054749
2,0.7109456658363342
3,0.7244216799736023
4,0.712681770324707
5,0.7372769117355347
6,0.7220392227172852
7,0.7097954750061035
8,0.7080167531967163
9,0.7281560301780701
10,0.7344508767127991
11,0.7098701596260071


==> figures/plots/SI_scores_per_layer/dino_base_SIscores.csv <==
layer,score
0,0.8619349598884583
1,0.92669677734375
2,0.844914972782135
3,0.7225789427757263
4,0.715162992477417
5,0.7297248244285583
6,0.708204984664917
7,0.7064412236213684
8,0.7106185555458069
9,0.7082210183143616
10,0.7345986366271973
11,0.7376412153244019


==> figures/plots/SI_scores_per_layer/dinov2_base_SIscores.csv <==
layer,score
0,0.7663105130195618
1,0.8571522831916809
2,0.7208554744720459
3,0.7338693141937256
4,0.7287908792495728
5,0.7833490371704102
6,0.755817174911499
7,0.7284623384475708
8,0.7325736284255981
9,0.7131513953208923
10,0.7895148396492004
11,0.9140920042991638


==> figures/plots/SI_scores_per_layer/dinov3_base_SIscores.csv <==
layer,score
0,0.7116397023200989
1,0.7084507942199707
2,0.7085388898849487
3,0.71218341588974
4,0.7247398495674133
5,0.7285046577453613
6,0.7121652364730835
7,0.71567302942276
8,0.7151782512664795
9,0.711142897605896
10,0.7247109413146973
11,0.9652122259140015


==> figures/plots/SI_scores_per_layer/ibot_base_SIscores.csv <==
layer,score
0,0.9546032547950745
1,0.9808328747749329
2,0.9858478903770447
3,0.9928392171859741
4,0.9859578013420105
5,0.9878038167953491
6,0.9508779048919678
7,0.9552886486053467
8,0.9539392590522766
9,0.8994849920272827
10,0.7795960307121277
11,0.9575897455215454


==> figures/plots/SI_scores_per_layer/mae_base_SIscores.csv <==
layer,score
0,0.9658594727516174
1,0.957366406917572
2,0.9980130791664124
3,0.9725155234336853
4,0.999998927116394
5,1.0
6,0.990399956703186
7,0.9944872856140137
8,0.9691591262817383
9,0.9659196734428406
10,0.9818544387817383
11,0.9797037243843079


==> figures/plots/binary_responses/capi_large_scores_sorted.txt <==
x y
0.000000 0.823949
1.000000 0.769175
2.000000 0.755808
3.000000 0.738125
4.000000 0.720074
5.000000 0.719197
6.000000 0.713621
7.000000 0.710214
8.000000 0.710200
9.000000 0.709882
10.000000 0.708708
11.000000 0.708292
12.000000 0.708256
13.000000 0.706818
14.000000 0.706764
15.000000 0.706746
16.000000 0.706528
17.000000 0.706367
18.000000 0.706340
19.000000 0.706050
20.000000 0.706021
21.000000 0.705768
22.000000 0.705746
23.000000 0.705714
24.000000 0.705599
25.000000 0.705516
26.000000 0.705264
27.000000 0.705210
28.000000 0.705191
29.000000 0.705099
30.000000 0.705061
31.000000 0.704946
32.000000 0.704866
33.000000 0.704807
34.000000 0.704619
35.000000 0.704547
36.000000 0.704526
37.000000 0.704396
38.000000 0.704394
39.000000 0.704303
40.000000 0.704261
41.000000 0.704250
42.000000 0.704228
43.000000 0.704137
44.000000 0.704101
45.000000 0.704056
46.000000 0.704003
47.000000 0.703937
48.000000 0.703919
49.000000 0.703882
50.000000 0.703882
51.000000 0.703844
52.000000 0.703801
53.000000 0.703799
54.000000 0.703716
55.000000 0.703651
56.000000 0.703643
57.000000 0.703559
58.000000 0.703548
59.000000 0.703414
60.000000 0.703402
61.000000 0.703393
62.000000 0.703373
63.000000 0.703358
64.000000 0.703333
65.000000 0.703331
66.000000 0.703305
67.000000 0.703290
68.000000 0.703196
69.000000 0.703174
70.000000 0.703160
71.000000 0.703160
72.000000 0.703107
73.000000 0.703103
74.000000 0.703103
75.000000 0.703057
76.000000 0.703049
77.000000 0.703043
78.000000 0.702995
79.000000 0.702918
80.000000 0.702863
81.000000 0.702823
82.000000 0.702808
83.000000 0.702780
84.000000 0.702773
85.000000 0.702756
86.000000 0.702740
87.000000 0.702597
88.000000 0.702577
89.000000 0.702543
90.000000 0.702500
91.000000 0.702495
92.000000 0.702455
93.000000 0.702453
94.000000 0.702417
95.000000 0.702359
96.000000 0.702282
97.000000 0.702257
98.000000 0.702242
99.000000 0.702229
100.000000 0.702227
101.000000 0.702165
102.000000 0.702149
103.000000 0.702095
104.000000 0.702084
105.000000 0.702039
106.000000 0.702028
107.000000 0.702026
108.000000 0.701970
109.000000 0.701964
110.000000 0.701964
111.000000 0.701963
112.000000 0.701952
113.000000 0.701878
114.000000 0.701869
115.000000 0.701853
116.000000 0.701830
117.000000 0.701800
118.000000 0.701778
119.000000 0.701761
120.000000 0.701749
121.000000 0.701725
122.000000 0.701708
123.000000 0.701553
124.000000 0.701508
125.000000 0.701487
126.000000 0.701475
127.000000 0.701447
128.000000 0.701401
129.000000 0.701392
130.000000 0.701316
131.000000 0.701294
132.000000 0.701285
133.000000 0.701208
134.000000 0.701207
135.000000 0.701185
136.000000 0.701181
137.000000 0.701158
138.000000 0.701111
139.000000 0.701069
140.000000 0.701040
141.000000 0.701008
142.000000 0.700986
143.000000 0.700986
144.000000 0.700980
145.000000 0.700950
146.000000 0.700939
147.000000 0.700925
148.000000 0.700916
149.000000 0.700833
150.000000 0.700813
151.000000 0.700797
152.000000 0.700765
153.000000 0.700760
154.000000 0.700756
155.000000 0.700726
156.000000 0.700715
157.000000 0.700713
158.000000 0.700701
159.000000 0.700637
160.000000 0.700517
161.000000 0.700478
162.000000 0.700439
163.000000 0.700428
164.000000 0.700426
165.000000 0.700424
166.000000 0.700375
167.000000 0.700368
168.000000 0.700342
169.000000 0.700332
170.000000 0.700309
171.000000 0.700301
172.000000 0.700282
173.000000 0.700273
174.000000 0.700250
175.000000 0.700234
176.000000 0.700216
177.000000 0.700172
178.000000 0.700139
179.000000 0.700095
180.000000 0.700057
181.000000 0.700032
182.000000 0.699975
183.000000 0.699899
184.000000 0.699896
185.000000 0.699889
186.000000 0.699859
187.000000 0.699842
188.000000 0.699818
189.000000 0.699721
190.000000 0.699645
191.000000 0.699563
192.000000 0.699562
193.000000 0.699560
194.000000 0.699553
195.000000 0.699518
196.000000 0.699476
197.000000 0.699452
198.000000 0.699403
199.000000 0.699398
200.000000 0.699389
201.000000 0.699354
202.000000 0.699333
203.000000 0.699327
204.000000 0.699316
205.000000 0.699298
206.000000 0.699287
207.000000 0.699262
208.000000 0.699170
209.000000 0.699163
210.000000 0.699157
211.000000 0.699151
212.000000 0.699140
213.000000 0.699120
214.000000 0.699031
215.000000 0.698940
216.000000 0.698925
217.000000 0.698793
218.000000 0.698788
219.000000 0.698736
220.000000 0.698708
221.000000 0.698695
222.000000 0.698690
223.000000 0.698670
224.000000 0.698639
225.000000 0.698613
226.000000 0.698594
227.000000 0.698559
228.000000 0.698519
229.000000 0.698493
230.000000 0.698455
231.000000 0.698412
232.000000 0.698412
233.000000 0.698412
234.000000 0.698409
235.000000 0.698382
236.000000 0.698339
237.000000 0.698281
238.000000 0.698278
239.000000 0.698216
240.000000 0.698177
241.000000 0.698122
242.000000 0.698108
243.000000 0.698094
244.000000 0.698053
245.000000 0.698023
246.000000 0.698022
247.000000 0.697988
248.000000 0.697987
249.000000 0.697971
250.000000 0.697969
251.000000 0.697966
252.000000 0.697937
253.000000 0.697920
254.000000 0.697918
255.000000 0.697905
256.000000 0.697818
257.000000 0.697809
258.000000 0.697803
259.000000 0.697788
260.000000 0.697775
261.000000 0.697732
262.000000 0.697673
263.000000 0.697650
264.000000 0.697643
265.000000 0.697543
266.000000 0.697523
267.000000 0.697480
268.000000 0.697453
269.000000 0.697352
270.000000 0.697347
271.000000 0.697314
272.000000 0.697285
273.000000 0.697275
274.000000 0.697264
275.000000 0.697210
276.000000 0.697185
277.000000 0.697142
278.000000 0.697136
279.000000 0.697097
280.000000 0.697094
281.000000 0.697063
282.000000 0.697016
283.000000 0.696976
284.000000 0.696854
285.000000 0.696844
286.000000 0.696832
287.000000 0.696784
288.000000 0.696782
289.000000 0.696757
290.000000 0.696640
291.000000 0.696629
292.000000 0.696573
293.000000 0.696564
294.000000 0.696516
295.000000 0.696476
296.000000 0.696475
297.000000 0.696451
298.000000 0.696364
299.000000 0.696359
300.000000 0.696354
301.000000 0.696350
302.000000 0.696321
303.000000 0.696306
304.000000 0.696251
305.000000 0.696170
306.000000 0.696165
307.000000 0.696147
308.000000 0.696120
309.000000 0.696081
310.000000 0.696078
311.000000 0.696053
312.000000 0.696038
313.000000 0.696022
314.000000 0.695984
315.000000 0.695973
316.000000 0.695956
317.000000 0.695851
318.000000 0.695789
319.000000 0.695788
320.000000 0.695785
321.000000 0.695698
322.000000 0.695685
323.000000 0.695665
324.000000 0.695656
325.000000 0.695606
326.000000 0.695472
327.000000 0.695455
328.000000 0.695433
329.000000 0.695433
330.000000 0.695431
331.000000 0.695414
332.000000 0.695394
333.000000 0.695393
334.000000 0.695367
335.000000 0.695343
336.000000 0.695318
337.000000 0.695304
338.000000 0.695252
339.000000 0.695199
340.000000 0.695188
341.000000 0.695181
342.000000 0.695168
343.000000 0.695144
344.000000 0.695134
345.000000 0.695132
346.000000 0.695093
347.000000 0.695043
348.000000 0.695020
349.000000 0.694996
350.000000 0.694992
351.000000 0.694966
352.000000 0.694909
353.000000 0.694872
354.000000 0.694822
355.000000 0.694811
356.000000 0.694799
357.000000 0.694791
358.000000 0.694744
359.000000 0.694674
360.000000 0.694652
361.000000 0.694616
362.000000 0.694571
363.000000 0.694548
364.000000 0.694541
365.000000 0.694469
366.000000 0.694425
367.000000 0.694303
368.000000 0.694206
369.000000 0.694162
370.000000 0.694159
371.000000 0.694144
372.000000 0.694077
373.000000 0.694014
374.000000 0.693914
375.000000 0.693892
376.000000 0.693881
377.000000 0.693838
378.000000 0.693816
379.000000 0.693811
380.000000 0.693683
381.000000 0.693652
382.000000 0.693645
383.000000 0.693632
384.000000 0.693630
385.000000 0.693625
386.000000 0.693613
387.000000 0.693602
388.000000 0.693529
389.000000 0.693525
390.000000 0.693512
391.000000 0.693511
392.000000 0.693505
393.000000 0.693492
394.000000 0.693453
395.000000 0.693408
396.000000 0.693405
397.000000 0.693238
398.000000 0.693202
399.000000 0.693091
400.000000 0.693063
401.000000 0.693036
402.000000 0.693025
403.000000 0.693022
404.000000 0.692785
405.000000 0.692769
406.000000 0.692734
407.000000 0.692720
408.000000 0.692696
409.000000 0.692639
410.000000 0.692565
411.000000 0.692534
412.000000 0.692466
413.000000 0.692455
414.000000 0.692383
415.000000 0.692216
416.000000 0.692184
417.000000 0.692141
418.000000 0.692000
419.000000 0.691948
420.000000 0.691854
421.000000 0.691831
422.000000 0.691802
423.000000 0.691776
424.000000 0.691748
425.000000 0.691746
426.000000 0.691746
427.000000 0.691738
428.000000 0.691732
429.000000 0.691704
430.000000 0.691703
431.000000 0.691532
432.000000 0.691525
433.000000 0.691507
434.000000 0.691499
435.000000 0.691482
436.000000 0.691376
437.000000 0.691323
438.000000 0.691314
439.000000 0.691304
440.000000 0.691285
441.000000 0.691213
442.000000 0.691190
443.000000 0.691168
444.000000 0.691142
445.000000 0.691134
446.000000 0.691091
447.000000 0.690984
448.000000 0.690967
449.000000 0.690955
450.000000 0.690888
451.000000 0.690867
452.000000 0.690864
453.000000 0.690862
454.000000 0.690833
455.000000 0.690704
456.000000 0.690689
457.000000 0.690599
458.000000 0.690551
459.000000 0.690529
460.000000 0.690485
461.000000 0.690482
462.000000 0.690454
463.000000 0.690390
464.000000 0.690354
465.000000 0.690340
466.000000 0.690323
467.000000 0.690279
468.000000 0.690191
469.000000 0.690183
470.000000 0.690182
471.000000 0.690149
472.000000 0.690129
473.000000 0.690108
474.000000 0.690048
475.000000 0.689948
476.000000 0.689859
477.000000 0.689826
478.000000 0.689808
479.000000 0.689785
480.000000 0.689738
481.000000 0.689710
482.000000 0.689628
483.000000 0.689616
484.000000 0.689463
485.000000 0.689448
486.000000 0.689391
487.000000 0.689309
488.000000 0.689252
489.000000 0.689231
490.000000 0.689191
491.000000 0.689181
492.000000 0.689109
493.000000 0.689031
494.000000 0.688927
495.000000 0.688899
496.000000 0.688864
497.000000 0.688823
498.000000 0.688792
499.000000 0.688760
500.000000 0.688743
501.000000 0.688613
502.000000 0.688585
503.000000 0.688573
504.000000 0.688562
505.000000 0.688529
506.000000 0.688505
507.000000 0.688479
508.000000 0.688473
509.000000 0.688448
510.000000 0.688434
511.000000 0.688424
512.000000 0.688366
513.000000 0.688309
514.000000 0.688248
515.000000 0.688102
516.000000 0.688048
517.000000 0.687949
518.000000 0.687796
519.000000 0.687604
520.000000 0.687587
521.000000 0.687469
522.000000 0.687441
523.000000 0.687403
524.000000 0.687322
525.000000 0.687164
526.000000 0.687067
527.000000 0.687045
528.000000 0.686957
529.000000 0.686935
530.000000 0.686827
531.000000 0.686793
532.000000 0.686778
533.000000 0.686733
534.000000 0.686717
535.000000 0.686613
536.000000 0.686595
537.000000 0.686580
538.000000 0.686563
539.000000 0.686548
540.000000 0.686540
541.000000 0.686514
542.000000 0.686469
543.000000 0.686340
544.000000 0.686232
545.000000 0.686221
546.000000 0.686120
547.000000 0.686081
548.000000 0.686068
549.000000 0.686028
550.000000 0.685981
551.000000 0.685977
552.000000 0.685976
553.000000 0.685958
554.000000 0.685929
555.000000 0.685915
556.000000 0.685867
557.000000 0.685843
558.000000 0.685834
559.000000 0.685814
560.000000 0.685719
561.000000 0.685709
562.000000 0.685678
563.000000 0.685649
564.000000 0.685648
565.000000 0.685471
566.000000 0.685374
567.000000 0.685277
568.000000 0.685250
569.000000 0.685156
570.000000 0.685148
571.000000 0.685108
572.000000 0.685037
573.000000 0.684975
574.000000 0.684965
575.000000 0.684875
576.000000 0.684767
577.000000 0.684737
578.000000 0.684737
579.000000 0.684666
580.000000 0.684648
581.000000 0.684598
582.000000 0.684419
583.000000 0.684372
584.000000 0.684335
585.000000 0.684268
586.000000 0.684252
587.000000 0.684146
588.000000 0.684130
589.000000 0.684117
590.000000 0.684012
591.000000 0.683750
592.000000 0.683738
593.000000 0.683578
594.000000 0.683560
595.000000 0.683525
596.000000 0.683522
597.000000 0.683399
598.000000 0.683377
599.000000 0.683257
600.000000 0.683114
601.000000 0.683092
602.000000 0.683046
603.000000 0.683009
604.000000 0.682651
605.000000 0.682641
606.000000 0.682378
607.000000 0.682371
608.000000 0.682014
609.000000 0.681916
610.000000 0.681863
611.000000 0.681839
612.000000 0.681681
613.000000 0.681628
614.000000 0.681619
615.000000 0.681579
616.000000 0.681527
617.000000 0.681513
618.000000 0.681379
619.000000 0.681363
620.000000 0.681288
621.000000 0.681268
622.000000 0.681083
623.000000 0.681040
624.000000 0.681034
625.000000 0.680752
626.000000 0.680583
627.000000 0.680449
628.000000 0.680443
629.000000 0.680376
630.000000 0.680262
631.000000 0.680251
632.000000 0.680081
633.000000 0.679986
634.000000 0.679698
635.000000 0.679546
636.000000 0.679317
637.000000 0.679227
638.000000 0.679216
639.000000 0.679196
640.000000 0.679171
641.000000 0.679113
642.000000 0.679048
643.000000 0.678976
644.000000 0.678924
645.000000 0.678882
646.000000 0.678878
647.000000 0.678807
648.000000 0.678764
649.000000 0.678606
650.000000 0.678601
651.000000 0.678536
652.000000 0.678493
653.000000 0.678425
654.000000 0.678339
655.000000 0.678266
656.000000 0.678218
657.000000 0.678209
658.000000 0.678120
659.000000 0.678104
660.000000 0.678073
661.000000 0.677946
662.000000 0.677909
663.000000 0.677882
664.000000 0.677620
665.000000 0.677587
666.000000 0.677553
667.000000 0.677484
668.000000 0.677328
669.000000 0.677215
670.000000 0.677200
671.000000 0.677193
672.000000 0.677088
673.000000 0.677027
674.000000 0.676917
675.000000 0.676840
676.000000 0.676780
677.000000 0.676738
678.000000 0.676531
679.000000 0.676438
680.000000 0.676325
681.000000 0.676299
682.000000 0.676144
683.000000 0.676140
684.000000 0.676031
685.000000 0.676030
686.000000 0.675970
687.000000 0.675803
688.000000 0.675646
689.000000 0.675573
690.000000 0.675320
691.000000 0.675312
692.000000 0.675249
693.000000 0.675019
694.000000 0.674939
695.000000 0.674814
696.000000 0.674762
697.000000 0.674695
698.000000 0.674660
699.000000 0.674592
700.000000 0.674589
701.000000 0.674519
702.000000 0.674428
703.000000 0.674059
704.000000 0.673883
705.000000 0.673842
706.000000 0.673775
707.000000 0.673774
708.000000 0.673718
709.000000 0.673711
710.000000 0.673683
711.000000 0.673607
712.000000 0.673594
713.000000 0.673538
714.000000 0.673335
715.000000 0.673214
716.000000 0.673179
717.000000 0.673136
718.000000 0.673104
719.000000 0.673001
720.000000 0.672936
721.000000 0.672730
722.000000 0.672670
723.000000 0.672633
724.000000 0.672576
725.000000 0.672573
726.000000 0.672517
727.000000 0.672407
728.000000 0.672253
729.000000 0.672209
730.000000 0.672166
731.000000 0.672104
732.000000 0.672083
733.000000 0.671997
734.000000 0.671929
735.000000 0.671396
736.000000 0.671395
737.000000 0.671174
738.000000 0.671082
739.000000 0.671039
740.000000 0.671008
741.000000 0.670831
742.000000 0.670706
743.000000 0.670455
744.000000 0.670404
745.000000 0.670198
746.000000 0.670066
747.000000 0.669724
748.000000 0.669615
749.000000 0.669576
750.000000 0.669505
751.000000 0.669469
752.000000 0.669456
753.000000 0.669450
754.000000 0.669442
755.000000 0.669385
756.000000 0.669385
757.000000 0.669364
758.000000 0.669226
759.000000 0.669225
760.000000 0.669155
761.000000 0.669151
762.000000 0.669151
763.000000 0.669070
764.000000 0.668946
765.000000 0.668714
766.000000 0.668192
767.000000 0.668115
768.000000 0.668090
769.000000 0.667857
770.000000 0.667778
771.000000 0.667710
772.000000 0.667496
773.000000 0.667488
774.000000 0.667459
775.000000 0.667400
776.000000 0.667271
777.000000 0.667080
778.000000 0.667054
779.000000 0.667051
780.000000 0.667019
781.000000 0.666862
782.000000 0.666669
783.000000 0.666600
784.000000 0.666504
785.000000 0.666465
786.000000 0.666399
787.000000 0.666386
788.000000 0.666359
789.000000 0.666253
790.000000 0.666171
791.000000 0.666011
792.000000 0.665767
793.000000 0.665715
794.000000 0.665694
795.000000 0.665609
796.000000 0.665432
797.000000 0.665327
798.000000 0.665225
799.000000 0.664989
800.000000 0.664840
801.000000 0.664833
802.000000 0.664710
803.000000 0.664672
804.000000 0.664601
805.000000 0.664257
806.000000 0.664102
807.000000 0.663687
808.000000 0.663657
809.000000 0.663514
810.000000 0.663362
811.000000 0.663310
812.000000 0.663290
813.000000 0.662900
814.000000 0.662781
815.000000 0.662516
816.000000 0.662509
817.000000 0.662423
818.000000 0.662331
819.000000 0.662145
820.000000 0.662076
821.000000 0.661741
822.000000 0.661554
823.000000 0.661525
824.000000 0.661513
825.000000 0.661344
826.000000 0.661339
827.000000 0.661215
828.000000 0.661196
829.000000 0.661179
830.000000 0.661086
831.000000 0.661065
832.000000 0.660965
833.000000 0.660763
834.000000 0.660661
835.000000 0.660624
836.000000 0.660598
837.000000 0.660525
838.000000 0.660473
839.000000 0.660358
840.000000 0.660315
841.000000 0.659972
842.000000 0.659757
843.000000 0.659734
844.000000 0.659617
845.000000 0.659565
846.000000 0.659301
847.000000 0.659000
848.000000 0.658669
849.000000 0.658617
850.000000 0.658579
851.000000 0.658551
852.000000 0.658505
853.000000 0.658104
854.000000 0.657813
855.000000 0.657803
856.000000 0.657723
857.000000 0.657719
858.000000 0.657655
859.000000 0.657653
860.000000 0.657555
861.000000 0.657552
862.000000 0.657253
863.000000 0.657201
864.000000 0.656905
865.000000 0.656835
866.000000 0.656794
867.000000 0.656712
868.000000 0.656492
869.000000 0.656479
870.000000 0.656456
871.000000 0.656055
872.000000 0.655783
873.000000 0.655672
874.000000 0.655590
875.000000 0.655510
876.000000 0.655394
877.000000 0.655376
878.000000 0.655340
879.000000 0.655179
880.000000 0.654948
881.000000 0.654910
882.000000 0.654715
883.000000 0.653994
884.000000 0.653984
885.000000 0.653844
886.000000 0.653578
887.000000 0.653453
888.000000 0.653450
889.000000 0.653193
890.000000 0.653182
891.000000 0.653157
892.000000 0.653136
893.000000 0.652739
894.000000 0.652720
895.000000 0.652713
896.000000 0.652661
897.000000 0.652645
898.000000 0.652551
899.000000 0.651538
900.000000 0.651536
901.000000 0.651413
902.000000 0.651403
903.000000 0.650910
904.000000 0.650682
905.000000 0.650665
906.000000 0.650551
907.000000 0.650506
908.000000 0.650440
909.000000 0.650374
910.000000 0.650373
911.000000 0.649907
912.000000 0.649698
913.000000 0.649535
914.000000 0.649342
915.000000 0.649316
916.000000 0.649033
917.000000 0.649018
918.000000 0.648949
919.000000 0.648318
920.000000 0.647825
921.000000 0.647546
922.000000 0.647194
923.000000 0.646720
924.000000 0.646697
925.000000 0.646688
926.000000 0.646034
927.000000 0.645981
928.000000 0.644889
929.000000 0.644849
930.000000 0.644846
931.000000 0.644401
932.000000 0.644128
933.000000 0.643793
934.000000 0.643785
935.000000 0.643312
936.000000 0.642817
937.000000 0.642815
938.000000 0.642605
939.000000 0.642508
940.000000 0.641732
941.000000 0.641614
942.000000 0.641453
943.000000 0.641259
944.000000 0.641137
945.000000 0.641040
946.000000 0.640707
947.000000 0.640632
948.000000 0.640626
949.000000 0.640456
950.000000 0.640391
951.000000 0.640228
952.000000 0.639890
953.000000 0.639778
954.000000 0.639726
955.000000 0.639655
956.000000 0.639615
957.000000 0.639536
958.000000 0.639234
959.000000 0.638701
960.000000 0.638432
961.000000 0.638271
962.000000 0.638174
963.000000 0.637960
964.000000 0.637778
965.000000 0.637606
966.000000 0.637466
967.000000 0.637414
968.000000 0.636877
969.000000 0.635696
970.000000 0.635668
971.000000 0.635490
972.000000 0.635074
973.000000 0.634564
974.000000 0.634293
975.000000 0.634205
976.000000 0.634181
977.000000 0.634080
978.000000 0.634066
979.000000 0.634016
980.000000 0.634008
981.000000 0.633656
982.000000 0.633469
983.000000 0.633322
984.000000 0.632567
985.000000 0.631947
986.000000 0.631910
987.000000 0.631495
988.000000 0.631154
989.000000 0.630521
990.000000 0.630026
991.000000 0.629823
992.000000 0.629729
993.000000 0.629517
994.000000 0.627834
995.000000 0.627663
996.000000 0.627581
997.000000 0.627446
998.000000 0.627186
999.000000 0.626882
1000.000000 0.626569
1001.000000 0.626204
1002.000000 0.626175
1003.000000 0.626089
1004.000000 0.625940
1005.000000 0.625190
1006.000000 0.624897
1007.000000 0.622965
1008.000000 0.622506
1009.000000 0.620108
1010.000000 0.619385
1011.000000 0.619251
1012.000000 0.618278
1013.000000 0.618053
1014.000000 0.617965
1015.000000 0.617857
1016.000000 0.617494
1017.000000 0.615954
1018.000000 0.615388
1019.000000 0.614942
1020.000000 0.613797
1021.000000 0.608517
1022.000000 0.608455
1023.000000 0.588145


==> figures/plots/binary_responses/deit3_base_scores_sorted.txt <==
x y
0.000000 0.709894
1.000000 0.709794
2.000000 0.709015
3.000000 0.708676
4.000000 0.708011
5.000000 0.707989
6.000000 0.707847
7.000000 0.707812
8.000000 0.707683
9.000000 0.707669
10.000000 0.707643
11.000000 0.707541
12.000000 0.707450
13.000000 0.707245
14.000000 0.707234
15.000000 0.707128
16.000000 0.707056
17.000000 0.707026
18.000000 0.706937
19.000000 0.706833
20.000000 0.706827
21.000000 0.706789
22.000000 0.706787
23.000000 0.706636
24.000000 0.706398
25.000000 0.706356
26.000000 0.706175
27.000000 0.706161
28.000000 0.706089
29.000000 0.705948
30.000000 0.705912
31.000000 0.705900
32.000000 0.705891
33.000000 0.705838
34.000000 0.705788
35.000000 0.705743
36.000000 0.705729
37.000000 0.705631
38.000000 0.705497
39.000000 0.705448
40.000000 0.705431
41.000000 0.705426
42.000000 0.705370
43.000000 0.705358
44.000000 0.705334
45.000000 0.705326
46.000000 0.705229
47.000000 0.705187
48.000000 0.705158
49.000000 0.705088
50.000000 0.705040
51.000000 0.704995
52.000000 0.704940
53.000000 0.704910
54.000000 0.704811
55.000000 0.704806
56.000000 0.704670
57.000000 0.704617
58.000000 0.704587
59.000000 0.704499
60.000000 0.704424
61.000000 0.704408
62.000000 0.704341
63.000000 0.704302
64.000000 0.704261
65.000000 0.704258
66.000000 0.704256
67.000000 0.704235
68.000000 0.704175
69.000000 0.704145
70.000000 0.704033
71.000000 0.703968
72.000000 0.703943
73.000000 0.703933
74.000000 0.703925
75.000000 0.703895
76.000000 0.703875
77.000000 0.703728
78.000000 0.703689
79.000000 0.703671
80.000000 0.703622
81.000000 0.703584
82.000000 0.703548
83.000000 0.703531
84.000000 0.703490
85.000000 0.703456
86.000000 0.703444
87.000000 0.703263
88.000000 0.703177
89.000000 0.703168
90.000000 0.703028
91.000000 0.702946
92.000000 0.702912
93.000000 0.702905
94.000000 0.702889
95.000000 0.702828
96.000000 0.702810
97.000000 0.702759
98.000000 0.702755
99.000000 0.702678
100.000000 0.702667
101.000000 0.702635
102.000000 0.702583
103.000000 0.702543
104.000000 0.702517
105.000000 0.702456
106.000000 0.702445
107.000000 0.702385
108.000000 0.702270
109.000000 0.702259
110.000000 0.702207
111.000000 0.702107
112.000000 0.702101
113.000000 0.702048
114.000000 0.702045
115.000000 0.702044
116.000000 0.702017
117.000000 0.702000
118.000000 0.701945
119.000000 0.701923
120.000000 0.701842
121.000000 0.701776
122.000000 0.701761
123.000000 0.701717
124.000000 0.701659
125.000000 0.701650
126.000000 0.701640
127.000000 0.701561
128.000000 0.701546
129.000000 0.701544
130.000000 0.701543
131.000000 0.701521
132.000000 0.701472
133.000000 0.701441
134.000000 0.701434
135.000000 0.701406
136.000000 0.701389
137.000000 0.701298
138.000000 0.701255
139.000000 0.701245
140.000000 0.701182
141.000000 0.701180
142.000000 0.701169
143.000000 0.701145
144.000000 0.701142
145.000000 0.701052
146.000000 0.701025
147.000000 0.701010
148.000000 0.701006
149.000000 0.701002
150.000000 0.700952
151.000000 0.700912
152.000000 0.700886
153.000000 0.700865
154.000000 0.700853
155.000000 0.700847
156.000000 0.700804
157.000000 0.700800
158.000000 0.700736
159.000000 0.700710
160.000000 0.700686
161.000000 0.700606
162.000000 0.700539
163.000000 0.700495
164.000000 0.700467
165.000000 0.700405
166.000000 0.700377
167.000000 0.700248
168.000000 0.700221
169.000000 0.700217
170.000000 0.700206
171.000000 0.700176
172.000000 0.700131
173.000000 0.700097
174.000000 0.700063
175.000000 0.700060
176.000000 0.700055
177.000000 0.700036
178.000000 0.700032
179.000000 0.700010
180.000000 0.699954
181.000000 0.699935
182.000000 0.699871
183.000000 0.699854
184.000000 0.699825
185.000000 0.699801
186.000000 0.699780
187.000000 0.699766
188.000000 0.699750
189.000000 0.699666
190.000000 0.699659
191.000000 0.699630
192.000000 0.699587
193.000000 0.699566
194.000000 0.699554
195.000000 0.699527
196.000000 0.699511
197.000000 0.699468
198.000000 0.699445
199.000000 0.699439
200.000000 0.699419
201.000000 0.699388
202.000000 0.699330
203.000000 0.699329
204.000000 0.699301
205.000000 0.699299
206.000000 0.699107
207.000000 0.698949
208.000000 0.698921
209.000000 0.698867
210.000000 0.698834
211.000000 0.698811
212.000000 0.698767
213.000000 0.698699
214.000000 0.698660
215.000000 0.698614
216.000000 0.698599
217.000000 0.698594
218.000000 0.698432
219.000000 0.698406
220.000000 0.698380
221.000000 0.698367
222.000000 0.698312
223.000000 0.698236
224.000000 0.698227
225.000000 0.698226
226.000000 0.698148
227.000000 0.698123
228.000000 0.698096
229.000000 0.698015
230.000000 0.697999
231.000000 0.697953
232.000000 0.697947
233.000000 0.697875
234.000000 0.697805
235.000000 0.697744
236.000000 0.697732
237.000000 0.697720
238.000000 0.697589
239.000000 0.697587
240.000000 0.697552
241.000000 0.697443
242.000000 0.697441
243.000000 0.697412
244.000000 0.697407
245.000000 0.697391
246.000000 0.697365
247.000000 0.697350
248.000000 0.697244
249.000000 0.697237
250.000000 0.697208
251.000000 0.697187
252.000000 0.697111
253.000000 0.697075
254.000000 0.697053
255.000000 0.697034
256.000000 0.696948
257.000000 0.696943
258.000000 0.696938
259.000000 0.696932
260.000000 0.696910
261.000000 0.696888
262.000000 0.696862
263.000000 0.696848
264.000000 0.696834
265.000000 0.696785
266.000000 0.696765
267.000000 0.696737
268.000000 0.696658
269.000000 0.696600
270.000000 0.696520
271.000000 0.696503
272.000000 0.696459
273.000000 0.696404
274.000000 0.696366
275.000000 0.696322
276.000000 0.696319
277.000000 0.696286
278.000000 0.696161
279.000000 0.696118
280.000000 0.696102
281.000000 0.696099
282.000000 0.696062
283.000000 0.696036
284.000000 0.695974
285.000000 0.695959
286.000000 0.695926
287.000000 0.695916
288.000000 0.695908
289.000000 0.695907
290.000000 0.695877
291.000000 0.695808
292.000000 0.695714
293.000000 0.695686
294.000000 0.695679
295.000000 0.695670
296.000000 0.695665
297.000000 0.695642
298.000000 0.695606
299.000000 0.695557
300.000000 0.695526
301.000000 0.695522
302.000000 0.695450
303.000000 0.695431
304.000000 0.695356
305.000000 0.695322
306.000000 0.695263
307.000000 0.695249
308.000000 0.695241
309.000000 0.695227
310.000000 0.695153
311.000000 0.695068
312.000000 0.695056
313.000000 0.694973
314.000000 0.694936
315.000000 0.694920
316.000000 0.694863
317.000000 0.694819
318.000000 0.694799
319.000000 0.694583
320.000000 0.694564
321.000000 0.694523
322.000000 0.694488
323.000000 0.694468
324.000000 0.694399
325.000000 0.694367
326.000000 0.694359
327.000000 0.694255
328.000000 0.694224
329.000000 0.694191
330.000000 0.694161
331.000000 0.694146
332.000000 0.694128
333.000000 0.694065
334.000000 0.694062
335.000000 0.693994
336.000000 0.693988
337.000000 0.693790
338.000000 0.693755
339.000000 0.693752
340.000000 0.693726
341.000000 0.693708
342.000000 0.693656
343.000000 0.693597
344.000000 0.693420
345.000000 0.693360
346.000000 0.693336
347.000000 0.693335
348.000000 0.693277
349.000000 0.693172
350.000000 0.693062
351.000000 0.693052
352.000000 0.693051
353.000000 0.693041
354.000000 0.692994
355.000000 0.692977
356.000000 0.692911
357.000000 0.692859
358.000000 0.692820
359.000000 0.692759
360.000000 0.692755
361.000000 0.692728
362.000000 0.692633
363.000000 0.692603
364.000000 0.692514
365.000000 0.692447
366.000000 0.692399
367.000000 0.692363
368.000000 0.692358
369.000000 0.692320
370.000000 0.692245
371.000000 0.692209
372.000000 0.692190
373.000000 0.692147
374.000000 0.692062
375.000000 0.692045
376.000000 0.691988
377.000000 0.691980
378.000000 0.691938
379.000000 0.691894
380.000000 0.691817
381.000000 0.691796
382.000000 0.691775
383.000000 0.691743
384.000000 0.691687
385.000000 0.691664
386.000000 0.691660
387.000000 0.691645
388.000000 0.691560
389.000000 0.691550
390.000000 0.691520
391.000000 0.691501
392.000000 0.691356
393.000000 0.691355
394.000000 0.691353
395.000000 0.691289
396.000000 0.691216
397.000000 0.691141
398.000000 0.691124
399.000000 0.691108
400.000000 0.691103
401.000000 0.691058
402.000000 0.691017
403.000000 0.690892
404.000000 0.690853
405.000000 0.690830
406.000000 0.690581
407.000000 0.690555
408.000000 0.690504
409.000000 0.690503
410.000000 0.690486
411.000000 0.690482
412.000000 0.690464
413.000000 0.690427
414.000000 0.690395
415.000000 0.690367
416.000000 0.690315
417.000000 0.690299
418.000000 0.690222
419.000000 0.690046
420.000000 0.690017
421.000000 0.689933
422.000000 0.689917
423.000000 0.689783
424.000000 0.689703
425.000000 0.689690
426.000000 0.689570
427.000000 0.689569
428.000000 0.689496
429.000000 0.689408
430.000000 0.689400
431.000000 0.689308
432.000000 0.689303
433.000000 0.689267
434.000000 0.689227
435.000000 0.689224
436.000000 0.689218
437.000000 0.689194
438.000000 0.689093
439.000000 0.689038
440.000000 0.688984
441.000000 0.688959
442.000000 0.688830
443.000000 0.688643
444.000000 0.688607
445.000000 0.688590
446.000000 0.688581
447.000000 0.688529
448.000000 0.688492
449.000000 0.688427
450.000000 0.688414
451.000000 0.688361
452.000000 0.688351
453.000000 0.688229
454.000000 0.688165
455.000000 0.688140
456.000000 0.688089
457.000000 0.688040
458.000000 0.687998
459.000000 0.687881
460.000000 0.687879
461.000000 0.687824
462.000000 0.687704
463.000000 0.687667
464.000000 0.687658
465.000000 0.687544
466.000000 0.687440
467.000000 0.687270
468.000000 0.687207
469.000000 0.687090
470.000000 0.687010
471.000000 0.686940
472.000000 0.686928
473.000000 0.686816
474.000000 0.686808
475.000000 0.686735
476.000000 0.686710
477.000000 0.686708
478.000000 0.686559
479.000000 0.686505
480.000000 0.686467
481.000000 0.686267
482.000000 0.685884
483.000000 0.685864
484.000000 0.685805
485.000000 0.685717
486.000000 0.685529
487.000000 0.685452
488.000000 0.685335
489.000000 0.685309
490.000000 0.685221
491.000000 0.685201
492.000000 0.685083
493.000000 0.685061
494.000000 0.685052
495.000000 0.685030
496.000000 0.685028
497.000000 0.684933
498.000000 0.684932
499.000000 0.684868
500.000000 0.684786
501.000000 0.684643
502.000000 0.684639
503.000000 0.684619
504.000000 0.684591
505.000000 0.684538
506.000000 0.684516
507.000000 0.684462
508.000000 0.684420
509.000000 0.684345
510.000000 0.684344
511.000000 0.684174
512.000000 0.684095
513.000000 0.683979
514.000000 0.683919
515.000000 0.683908
516.000000 0.683735
517.000000 0.683728
518.000000 0.683708
519.000000 0.683690
520.000000 0.683671
521.000000 0.683626
522.000000 0.683523
523.000000 0.683388
524.000000 0.683377
525.000000 0.683237
526.000000 0.683138
527.000000 0.683076
528.000000 0.682968
529.000000 0.682915
530.000000 0.682851
531.000000 0.682848
532.000000 0.682817
533.000000 0.682781
534.000000 0.682478
535.000000 0.682437
536.000000 0.682262
537.000000 0.682248
538.000000 0.682246
539.000000 0.682237
540.000000 0.682227
541.000000 0.682210
542.000000 0.682179
543.000000 0.682093
544.000000 0.681955
545.000000 0.681744
546.000000 0.681670
547.000000 0.681498
548.000000 0.681471
549.000000 0.681218
550.000000 0.681030
551.000000 0.680929
552.000000 0.680845
553.000000 0.680691
554.000000 0.680412
555.000000 0.680170
556.000000 0.680092
557.000000 0.680076
558.000000 0.679958
559.000000 0.679929
560.000000 0.679868
561.000000 0.679783
562.000000 0.679779
563.000000 0.679646
564.000000 0.679502
565.000000 0.679371
566.000000 0.679339
567.000000 0.679321
568.000000 0.679188
569.000000 0.679176
570.000000 0.679156
571.000000 0.679115
572.000000 0.679061
573.000000 0.679047
574.000000 0.679027
575.000000 0.678881
576.000000 0.678787
577.000000 0.678648
578.000000 0.678583
579.000000 0.678478
580.000000 0.678470
581.000000 0.678330
582.000000 0.678267
583.000000 0.678236
584.000000 0.678220
585.000000 0.678149
586.000000 0.678097
587.000000 0.677911
588.000000 0.677897
589.000000 0.677833
590.000000 0.677590
591.000000 0.677523
592.000000 0.677327
593.000000 0.677198
594.000000 0.677087
595.000000 0.676762
596.000000 0.676729
597.000000 0.676121
598.000000 0.676097
599.000000 0.676012
600.000000 0.675869
601.000000 0.675826
602.000000 0.675632
603.000000 0.675439
604.000000 0.675353
605.000000 0.675264
606.000000 0.674964
607.000000 0.674853
608.000000 0.674774
609.000000 0.674680
610.000000 0.674538
611.000000 0.674503
612.000000 0.674446
613.000000 0.674440
614.000000 0.674294
615.000000 0.674040
616.000000 0.673996
617.000000 0.673990
618.000000 0.673799
619.000000 0.673706
620.000000 0.673504
621.000000 0.673467
622.000000 0.673006
623.000000 0.672982
624.000000 0.672842
625.000000 0.672776
626.000000 0.672713
627.000000 0.672426
628.000000 0.672245
629.000000 0.672185
630.000000 0.672105
631.000000 0.671739
632.000000 0.671444
633.000000 0.671316
634.000000 0.671223
635.000000 0.671124
636.000000 0.671007
637.000000 0.670941
638.000000 0.670928
639.000000 0.670903
640.000000 0.670844
641.000000 0.670709
642.000000 0.670702
643.000000 0.670543
644.000000 0.670530
645.000000 0.669944
646.000000 0.669801
647.000000 0.669466
648.000000 0.669299
649.000000 0.669207
650.000000 0.669101
651.000000 0.668842
652.000000 0.668596
653.000000 0.668437
654.000000 0.668355
655.000000 0.668245
656.000000 0.668225
657.000000 0.667868
658.000000 0.667592
659.000000 0.667564
660.000000 0.667370
661.000000 0.667275
662.000000 0.667262
663.000000 0.667134
664.000000 0.666739
665.000000 0.666729
666.000000 0.666688
667.000000 0.666261
668.000000 0.666237
669.000000 0.666205
670.000000 0.666068
671.000000 0.665820
672.000000 0.665747
673.000000 0.665250
674.000000 0.665214
675.000000 0.665175
676.000000 0.664708
677.000000 0.664425
678.000000 0.664400
679.000000 0.664155
680.000000 0.663414
681.000000 0.663285
682.000000 0.663101
683.000000 0.662823
684.000000 0.662413
685.000000 0.661412
686.000000 0.661217
687.000000 0.661066
688.000000 0.661033
689.000000 0.660810
690.000000 0.660451
691.000000 0.660152
692.000000 0.659941
693.000000 0.659601
694.000000 0.659508
695.000000 0.659468
696.000000 0.659378
697.000000 0.659140
698.000000 0.658842
699.000000 0.658783
700.000000 0.658383
701.000000 0.658204
702.000000 0.658114
703.000000 0.657691
704.000000 0.656299
705.000000 0.656248
706.000000 0.656245
707.000000 0.656132
708.000000 0.655875
709.000000 0.655706
710.000000 0.655590
711.000000 0.655362
712.000000 0.655265
713.000000 0.654787
714.000000 0.653579
715.000000 0.653231
716.000000 0.653161
717.000000 0.652511
718.000000 0.652423
719.000000 0.652020
720.000000 0.651470
721.000000 0.650015
722.000000 0.649898
723.000000 0.647506
724.000000 0.646904
725.000000 0.646692
726.000000 0.646342
727.000000 0.646049
728.000000 0.645950
729.000000 0.644962
730.000000 0.644382
731.000000 0.644015
732.000000 0.642535
733.000000 0.642414
734.000000 0.641084
735.000000 0.640338
736.000000 0.640244
737.000000 0.640050
738.000000 0.639595
739.000000 0.638843
740.000000 0.638761
741.000000 0.638532
742.000000 0.638103
743.000000 0.638054
744.000000 0.636499
745.000000 0.636175
746.000000 0.635025
747.000000 0.634527
748.000000 0.634038
749.000000 0.633933
750.000000 0.630972
751.000000 0.630277
752.000000 0.629022
753.000000 0.627954
754.000000 0.625490
755.000000 0.624244
756.000000 0.623622
757.000000 0.623608
758.000000 0.623209
759.000000 0.622679
760.000000 0.620664
761.000000 0.617231
762.000000 0.617050
763.000000 0.615268
764.000000 0.610756
765.000000 0.600606
766.000000 0.597299
767.000000 0.586899


==> figures/plots/binary_responses/dino_base_scores_sorted.txt <==
x y
0.000000 0.737661
1.000000 0.729545
2.000000 0.725202
3.000000 0.725108
4.000000 0.722162
5.000000 0.719027
6.000000 0.715646
7.000000 0.715476
8.000000 0.715455
9.000000 0.715234
10.000000 0.714224
11.000000 0.711997
12.000000 0.711688
13.000000 0.711647
14.000000 0.710314
15.000000 0.710193
16.000000 0.710133
17.000000 0.709024
18.000000 0.709011
19.000000 0.708916
20.000000 0.708811
21.000000 0.708687
22.000000 0.708687
23.000000 0.708682
24.000000 0.708283
25.000000 0.708151
26.000000 0.708105
27.000000 0.708093
28.000000 0.708078
29.000000 0.707909
30.000000 0.707872
31.000000 0.707872
32.000000 0.707826
33.000000 0.707636
34.000000 0.707479
35.000000 0.707172
36.000000 0.707111
37.000000 0.707043
38.000000 0.706952
39.000000 0.706869
40.000000 0.706786
41.000000 0.706463
42.000000 0.706441
43.000000 0.706286
44.000000 0.705952
45.000000 0.705925
46.000000 0.705856
47.000000 0.705855
48.000000 0.705799
49.000000 0.705695
50.000000 0.705674
51.000000 0.705660
52.000000 0.705549
53.000000 0.705508
54.000000 0.705500
55.000000 0.705392
56.000000 0.705318
57.000000 0.705312
58.000000 0.705294
59.000000 0.705292
60.000000 0.705224
61.000000 0.705192
62.000000 0.705176
63.000000 0.705116
64.000000 0.705106
65.000000 0.705075
66.000000 0.705073
67.000000 0.705012
68.000000 0.704981
69.000000 0.704809
70.000000 0.704770
71.000000 0.704674
72.000000 0.704636
73.000000 0.704545
74.000000 0.704517
75.000000 0.704499
76.000000 0.704476
77.000000 0.704455
78.000000 0.704451
79.000000 0.704436
80.000000 0.704343
81.000000 0.704337
82.000000 0.704322
83.000000 0.704304
84.000000 0.704294
85.000000 0.704258
86.000000 0.704249
87.000000 0.704246
88.000000 0.704227
89.000000 0.704223
90.000000 0.704179
91.000000 0.704167
92.000000 0.704165
93.000000 0.704163
94.000000 0.704110
95.000000 0.704043
96.000000 0.704009
97.000000 0.704004
98.000000 0.704003
99.000000 0.703931
100.000000 0.703875
101.000000 0.703835
102.000000 0.703818
103.000000 0.703785
104.000000 0.703743
105.000000 0.703622
106.000000 0.703609
107.000000 0.703598
108.000000 0.703513
109.000000 0.703411
110.000000 0.703385
111.000000 0.703375
112.000000 0.703345
113.000000 0.703294
114.000000 0.703255
115.000000 0.703214
116.000000 0.703190
117.000000 0.703157
118.000000 0.703151
119.000000 0.703142
120.000000 0.703037
121.000000 0.703028
122.000000 0.703016
123.000000 0.702979
124.000000 0.702940
125.000000 0.702938
126.000000 0.702874
127.000000 0.702874
128.000000 0.702865
129.000000 0.702855
130.000000 0.702800
131.000000 0.702747
132.000000 0.702734
133.000000 0.702733
134.000000 0.702672
135.000000 0.702663
136.000000 0.702635
137.000000 0.702626
138.000000 0.702583
139.000000 0.702581
140.000000 0.702546
141.000000 0.702490
142.000000 0.702490
143.000000 0.702406
144.000000 0.702377
145.000000 0.702368
146.000000 0.702246
147.000000 0.702119
148.000000 0.702097
149.000000 0.702074
150.000000 0.702021
151.000000 0.701994
152.000000 0.701951
153.000000 0.701770
154.000000 0.701730
155.000000 0.701691
156.000000 0.701688
157.000000 0.701590
158.000000 0.701518
159.000000 0.701498
160.000000 0.701394
161.000000 0.701340
162.000000 0.701292
163.000000 0.701237
164.000000 0.701227
165.000000 0.701215
166.000000 0.701204
167.000000 0.701193
168.000000 0.701148
169.000000 0.701041
170.000000 0.701019
171.000000 0.700995
172.000000 0.700966
173.000000 0.700890
174.000000 0.700880
175.000000 0.700841
176.000000 0.700828
177.000000 0.700804
178.000000 0.700720
179.000000 0.700705
180.000000 0.700692
181.000000 0.700679
182.000000 0.700673
183.000000 0.700606
184.000000 0.700544
185.000000 0.700535
186.000000 0.700523
187.000000 0.700511
188.000000 0.700460
189.000000 0.700435
190.000000 0.700434
191.000000 0.700412
192.000000 0.700395
193.000000 0.700380
194.000000 0.700340
195.000000 0.700330
196.000000 0.700282
197.000000 0.700265
198.000000 0.700242
199.000000 0.700199
200.000000 0.700177
201.000000 0.700172
202.000000 0.700125
203.000000 0.700122
204.000000 0.700107
205.000000 0.700100
206.000000 0.700077
207.000000 0.700069
208.000000 0.700002
209.000000 0.699967
210.000000 0.699956
211.000000 0.699764
212.000000 0.699726
213.000000 0.699699
214.000000 0.699646
215.000000 0.699595
216.000000 0.699575
217.000000 0.699440
218.000000 0.699439
219.000000 0.699399
220.000000 0.699216
221.000000 0.699171
222.000000 0.699124
223.000000 0.699093
224.000000 0.699028
225.000000 0.699020
226.000000 0.699011
227.000000 0.698995
228.000000 0.698927
229.000000 0.698925
230.000000 0.698907
231.000000 0.698907
232.000000 0.698902
233.000000 0.698870
234.000000 0.698865
235.000000 0.698779
236.000000 0.698725
237.000000 0.698705
238.000000 0.698687
239.000000 0.698670
240.000000 0.698668
241.000000 0.698616
242.000000 0.698555
243.000000 0.698519
244.000000 0.698503
245.000000 0.698477
246.000000 0.698403
247.000000 0.698403
248.000000 0.698369
249.000000 0.698350
250.000000 0.698262
251.000000 0.698221
252.000000 0.698176
253.000000 0.698171
254.000000 0.698161
255.000000 0.698134
256.000000 0.698059
257.000000 0.698059
258.000000 0.697975
259.000000 0.697975
260.000000 0.697954
261.000000 0.697944
262.000000 0.697914
263.000000 0.697892
264.000000 0.697858
265.000000 0.697818
266.000000 0.697803
267.000000 0.697740
268.000000 0.697716
269.000000 0.697701
270.000000 0.697662
271.000000 0.697648
272.000000 0.697627
273.000000 0.697613
274.000000 0.697446
275.000000 0.697359
276.000000 0.697255
277.000000 0.697248
278.000000 0.697217
279.000000 0.697142
280.000000 0.697141
281.000000 0.697088
282.000000 0.697009
283.000000 0.697001
284.000000 0.696892
285.000000 0.696885
286.000000 0.696751
287.000000 0.696707
288.000000 0.696679
289.000000 0.696649
290.000000 0.696584
291.000000 0.696573
292.000000 0.696519
293.000000 0.696480
294.000000 0.696459
295.000000 0.696441
296.000000 0.696407
297.000000 0.696390
298.000000 0.696236
299.000000 0.696149
300.000000 0.696138
301.000000 0.696036
302.000000 0.695905
303.000000 0.695870
304.000000 0.695843
305.000000 0.695811
306.000000 0.695807
307.000000 0.695791
308.000000 0.695754
309.000000 0.695704
310.000000 0.695664
311.000000 0.695651
312.000000 0.695593
313.000000 0.695570
314.000000 0.695278
315.000000 0.695179
316.000000 0.695175
317.000000 0.695141
318.000000 0.695073
319.000000 0.694981
320.000000 0.694958
321.000000 0.694924
322.000000 0.694911
323.000000 0.694870
324.000000 0.694822
325.000000 0.694811
326.000000 0.694773
327.000000 0.694753
328.000000 0.694739
329.000000 0.694704
330.000000 0.694684
331.000000 0.694667
332.000000 0.694645
333.000000 0.694434
334.000000 0.694343
335.000000 0.694317
336.000000 0.694298
337.000000 0.694233
338.000000 0.694094
339.000000 0.694066
340.000000 0.693912
341.000000 0.693890
342.000000 0.693713
343.000000 0.693624
344.000000 0.693570
345.000000 0.693506
346.000000 0.693392
347.000000 0.693366
348.000000 0.693218
349.000000 0.693207
350.000000 0.692997
351.000000 0.692970
352.000000 0.692841
353.000000 0.692837
354.000000 0.692828
355.000000 0.692817
356.000000 0.692791
357.000000 0.692780
358.000000 0.692679
359.000000 0.692632
360.000000 0.692605
361.000000 0.692593
362.000000 0.692511
363.000000 0.692461
364.000000 0.692387
365.000000 0.692384
366.000000 0.692321
367.000000 0.692294
368.000000 0.692277
369.000000 0.692164
370.000000 0.692143
371.000000 0.692085
372.000000 0.691837
373.000000 0.691511
374.000000 0.691498
375.000000 0.691300
376.000000 0.691108
377.000000 0.690975
378.000000 0.690969
379.000000 0.690929
380.000000 0.690909
381.000000 0.690815
382.000000 0.690740
383.000000 0.690665
384.000000 0.690658
385.000000 0.690648
386.000000 0.690605
387.000000 0.690602
388.000000 0.690549
389.000000 0.690459
390.000000 0.690397
391.000000 0.690354
392.000000 0.690170
393.000000 0.690131
394.000000 0.690029
395.000000 0.689914
396.000000 0.689907
397.000000 0.689806
398.000000 0.689776
399.000000 0.689742
400.000000 0.689675
401.000000 0.689637
402.000000 0.689548
403.000000 0.689338
404.000000 0.689299
405.000000 0.689235
406.000000 0.689007
407.000000 0.688996
408.000000 0.688932
409.000000 0.688875
410.000000 0.688850
411.000000 0.688778
412.000000 0.688657
413.000000 0.688629
414.000000 0.688552
415.000000 0.688540
416.000000 0.688518
417.000000 0.688425
418.000000 0.688324
419.000000 0.688235
420.000000 0.688114
421.000000 0.688102
422.000000 0.687996
423.000000 0.687914
424.000000 0.687884
425.000000 0.687778
426.000000 0.687680
427.000000 0.687661
428.000000 0.687586
429.000000 0.687584
430.000000 0.687564
431.000000 0.687537
432.000000 0.687352
433.000000 0.687219
434.000000 0.687186
435.000000 0.687116
436.000000 0.687034
437.000000 0.687031
438.000000 0.686914
439.000000 0.686913
440.000000 0.686891
441.000000 0.686764
442.000000 0.686753
443.000000 0.686564
444.000000 0.686507
445.000000 0.686488
446.000000 0.686474
447.000000 0.686403
448.000000 0.686191
449.000000 0.686185
450.000000 0.686149
451.000000 0.686037
452.000000 0.685977
453.000000 0.685841
454.000000 0.685690
455.000000 0.685686
456.000000 0.685609
457.000000 0.685602
458.000000 0.685569
459.000000 0.685522
460.000000 0.685346
461.000000 0.685299
462.000000 0.685261
463.000000 0.685231
464.000000 0.685177
465.000000 0.684931
466.000000 0.684761
467.000000 0.684744
468.000000 0.684707
469.000000 0.684675
470.000000 0.684535
471.000000 0.684252
472.000000 0.684237
473.000000 0.684093
474.000000 0.684019
475.000000 0.683964
476.000000 0.683893
477.000000 0.683732
478.000000 0.683723
479.000000 0.683553
480.000000 0.683532
481.000000 0.683517
482.000000 0.683313
483.000000 0.683285
484.000000 0.683216
485.000000 0.683197
486.000000 0.683140
487.000000 0.683075
488.000000 0.683049
489.000000 0.682757
490.000000 0.682736
491.000000 0.682678
492.000000 0.682673
493.000000 0.682615
494.000000 0.682464
495.000000 0.682434
496.000000 0.682325
497.000000 0.682258
498.000000 0.682044
499.000000 0.682029
500.000000 0.681990
501.000000 0.681863
502.000000 0.681715
503.000000 0.681323
504.000000 0.681299
505.000000 0.681256
506.000000 0.681210
507.000000 0.681195
508.000000 0.681139
509.000000 0.681105
510.000000 0.681063
511.000000 0.680891
512.000000 0.680545
513.000000 0.680485
514.000000 0.680477
515.000000 0.680465
516.000000 0.680445
517.000000 0.680425
518.000000 0.680392
519.000000 0.680376
520.000000 0.680319
521.000000 0.680178
522.000000 0.680112
523.000000 0.680095
524.000000 0.679964
525.000000 0.679964
526.000000 0.679940
527.000000 0.679931
528.000000 0.679669
529.000000 0.679609
530.000000 0.679493
531.000000 0.679328
532.000000 0.679313
533.000000 0.679197
534.000000 0.679135
535.000000 0.679116
536.000000 0.679105
537.000000 0.679057
538.000000 0.678946
539.000000 0.678820
540.000000 0.678716
541.000000 0.678629
542.000000 0.678613
543.000000 0.678401
544.000000 0.678218
545.000000 0.678125
546.000000 0.678105
547.000000 0.677996
548.000000 0.677935
549.000000 0.677866
550.000000 0.677808
551.000000 0.677757
552.000000 0.677400
553.000000 0.677290
554.000000 0.677190
555.000000 0.677087
556.000000 0.676848
557.000000 0.676774
558.000000 0.676562
559.000000 0.676460
560.000000 0.676320
561.000000 0.676020
562.000000 0.675944
563.000000 0.675686
564.000000 0.675665
565.000000 0.675639
566.000000 0.675573
567.000000 0.675559
568.000000 0.674920
569.000000 0.674674
570.000000 0.674467
571.000000 0.674303
572.000000 0.674166
573.000000 0.673873
574.000000 0.673754
575.000000 0.673593
576.000000 0.673450
577.000000 0.673325
578.000000 0.673169
579.000000 0.673152
580.000000 0.673115
581.000000 0.673086
582.000000 0.672948
583.000000 0.672631
584.000000 0.671878
585.000000 0.671840
586.000000 0.671740
587.000000 0.671659
588.000000 0.671170
589.000000 0.670894
590.000000 0.670762
591.000000 0.670707
592.000000 0.670413
593.000000 0.670259
594.000000 0.670058
595.000000 0.669912
596.000000 0.669736
597.000000 0.669582
598.000000 0.669165
599.000000 0.668953
600.000000 0.668932
601.000000 0.668809
602.000000 0.668790
603.000000 0.668697
604.000000 0.668632
605.000000 0.668543
606.000000 0.668358
607.000000 0.668229
608.000000 0.667926
609.000000 0.667884
610.000000 0.667446
611.000000 0.667317
612.000000 0.667268
613.000000 0.667003
614.000000 0.666980
615.000000 0.666842
616.000000 0.666840
617.000000 0.666717
618.000000 0.666610
619.000000 0.666495
620.000000 0.666489
621.000000 0.666312
622.000000 0.666257
623.000000 0.666229
624.000000 0.665973
625.000000 0.665932
626.000000 0.665631
627.000000 0.665516
628.000000 0.665306
629.000000 0.665147
630.000000 0.664934
631.000000 0.664821
632.000000 0.664628
633.000000 0.664371
634.000000 0.663544
635.000000 0.663338
636.000000 0.663181
637.000000 0.663099
638.000000 0.662674
639.000000 0.662579
640.000000 0.662455
641.000000 0.662252
642.000000 0.662174
643.000000 0.661812
644.000000 0.660767
645.000000 0.660723
646.000000 0.660590
647.000000 0.660164
648.000000 0.659974
649.000000 0.659930
650.000000 0.659764
651.000000 0.659567
652.000000 0.659508
653.000000 0.659471
654.000000 0.658892
655.000000 0.658796
656.000000 0.658732
657.000000 0.657272
658.000000 0.657046
659.000000 0.656999
660.000000 0.656532
661.000000 0.655885
662.000000 0.655791
663.000000 0.655749
664.000000 0.655667
665.000000 0.655467
666.000000 0.655384
667.000000 0.654971
668.000000 0.654957
669.000000 0.654946
670.000000 0.654192
671.000000 0.653975
672.000000 0.653917
673.000000 0.653795
674.000000 0.653784
675.000000 0.653754
676.000000 0.653447
677.000000 0.653250
678.000000 0.653206
679.000000 0.653047
680.000000 0.651879
681.000000 0.651567
682.000000 0.651488
683.000000 0.651353
684.000000 0.650723
685.000000 0.650594
686.000000 0.650036
687.000000 0.649724
688.000000 0.649721
689.000000 0.649541
690.000000 0.648602
691.000000 0.648595
692.000000 0.648200
693.000000 0.648124
694.000000 0.647305
695.000000 0.647216
696.000000 0.646950
697.000000 0.646544
698.000000 0.646387
699.000000 0.646129
700.000000 0.646011
701.000000 0.645424
702.000000 0.644427
703.000000 0.644207
704.000000 0.644095
705.000000 0.643471
706.000000 0.640931
707.000000 0.640222
708.000000 0.640168
709.000000 0.640057
710.000000 0.639498
711.000000 0.638625
712.000000 0.638539
713.000000 0.638113
714.000000 0.637961
715.000000 0.637703
716.000000 0.637160
717.000000 0.636175
718.000000 0.635295
719.000000 0.635171
720.000000 0.633712
721.000000 0.633577
722.000000 0.633546
723.000000 0.633303
724.000000 0.633178
725.000000 0.632619
726.000000 0.631392
727.000000 0.630685
728.000000 0.629785
729.000000 0.628971
730.000000 0.627794
731.000000 0.627530
732.000000 0.627407
733.000000 0.627126
734.000000 0.625985
735.000000 0.625660
736.000000 0.625388
737.000000 0.625252
738.000000 0.625033
739.000000 0.624663
740.000000 0.623105
741.000000 0.622497
742.000000 0.621603
743.000000 0.621410
744.000000 0.620128
745.000000 0.619848
746.000000 0.617085
747.000000 0.615754
748.000000 0.614781
749.000000 0.613684
750.000000 0.613029
751.000000 0.611653
752.000000 0.611224
753.000000 0.609374
754.000000 0.608746
755.000000 0.608295
756.000000 0.607145
757.000000 0.606857
758.000000 0.606681
759.000000 0.604706
760.000000 0.603947
761.000000 0.603746
762.000000 0.602266
763.000000 0.598016
764.000000 0.595840
765.000000 0.591665
766.000000 0.588735
767.000000 0.564539


==> figures/plots/binary_responses/dinov2_base_scores_sorted.txt <==
x y
0.000000 0.914364
1.000000 0.882807
2.000000 0.707150
3.000000 0.706165
4.000000 0.706085
5.000000 0.705863
6.000000 0.705446
7.000000 0.704683
8.000000 0.704564
9.000000 0.704562
10.000000 0.704343
11.000000 0.704301
12.000000 0.703944
13.000000 0.703604
14.000000 0.703592
15.000000 0.703546
16.000000 0.703452
17.000000 0.703143
18.000000 0.703119
19.000000 0.702942
20.000000 0.702845
21.000000 0.702803
22.000000 0.702740
23.000000 0.702722
24.000000 0.702613
25.000000 0.702531
26.000000 0.702372
27.000000 0.702231
28.000000 0.702178
29.000000 0.702172
30.000000 0.702172
31.000000 0.702116
32.000000 0.702110
33.000000 0.701975
34.000000 0.701915
35.000000 0.701825
36.000000 0.701754
37.000000 0.701610
38.000000 0.701606
39.000000 0.701498
40.000000 0.701417
41.000000 0.701329
42.000000 0.701323
43.000000 0.701279
44.000000 0.701271
45.000000 0.701023
46.000000 0.700651
47.000000 0.700621
48.000000 0.700603
49.000000 0.700529
50.000000 0.700418
51.000000 0.700376
52.000000 0.700207
53.000000 0.700193
54.000000 0.700180
55.000000 0.700170
56.000000 0.700108
57.000000 0.700078
58.000000 0.699996
59.000000 0.699909
60.000000 0.699881
61.000000 0.699809
62.000000 0.699597
63.000000 0.699542
64.000000 0.699364
65.000000 0.699194
66.000000 0.699119
67.000000 0.699111
68.000000 0.699101
69.000000 0.699043
70.000000 0.698992
71.000000 0.698894
72.000000 0.698858
73.000000 0.698828
74.000000 0.698745
75.000000 0.698705
76.000000 0.698700
77.000000 0.698428
78.000000 0.698275
79.000000 0.698208
80.000000 0.698146
81.000000 0.698040
82.000000 0.698009
83.000000 0.697869
84.000000 0.697664
85.000000 0.697662
86.000000 0.697649
87.000000 0.697526
88.000000 0.697517
89.000000 0.697495
90.000000 0.697227
91.000000 0.697186
92.000000 0.696973
93.000000 0.696932
94.000000 0.696895
95.000000 0.696808
96.000000 0.696734
97.000000 0.696658
98.000000 0.696632
99.000000 0.696605
100.000000 0.696507
101.000000 0.696420
102.000000 0.696327
103.000000 0.696294
104.000000 0.696228
105.000000 0.696153
106.000000 0.696126
107.000000 0.696055
108.000000 0.695916
109.000000 0.695812
110.000000 0.695804
111.000000 0.695786
112.000000 0.695603
113.000000 0.695520
114.000000 0.695484
115.000000 0.695478
116.000000 0.695257
117.000000 0.695223
118.000000 0.695037
119.000000 0.694949
120.000000 0.694913
121.000000 0.694826
122.000000 0.694783
123.000000 0.694588
124.000000 0.694504
125.000000 0.694409
126.000000 0.694395
127.000000 0.694306
128.000000 0.694298
129.000000 0.694205
130.000000 0.694072
131.000000 0.693981
132.000000 0.693977
133.000000 0.693938
134.000000 0.693929
135.000000 0.693898
136.000000 0.693882
137.000000 0.693881
138.000000 0.693723
139.000000 0.693713
140.000000 0.693555
141.000000 0.693498
142.000000 0.693202
143.000000 0.693124
144.000000 0.693039
145.000000 0.692916
146.000000 0.692904
147.000000 0.692679
148.000000 0.692665
149.000000 0.692609
150.000000 0.692581
151.000000 0.692491
152.000000 0.692235
153.000000 0.692149
154.000000 0.692010
155.000000 0.691957
156.000000 0.691886
157.000000 0.691811
158.000000 0.691778
159.000000 0.691772
160.000000 0.691757
161.000000 0.691699
162.000000 0.691541
163.000000 0.691496
164.000000 0.691383
165.000000 0.691370
166.000000 0.691325
167.000000 0.691262
168.000000 0.691236
169.000000 0.691204
170.000000 0.691193
171.000000 0.691181
172.000000 0.691180
173.000000 0.691150
174.000000 0.691069
175.000000 0.690831
176.000000 0.690784
177.000000 0.690618
178.000000 0.690589
179.000000 0.690523
180.000000 0.690503
181.000000 0.690473
182.000000 0.690370
183.000000 0.690368
184.000000 0.690228
185.000000 0.690183
186.000000 0.690148
187.000000 0.690133
188.000000 0.690066
189.000000 0.690054
190.000000 0.689908
191.000000 0.689904
192.000000 0.689892
193.000000 0.689787
194.000000 0.689747
195.000000 0.689690
196.000000 0.689340
197.000000 0.689289
198.000000 0.689057
199.000000 0.688883
200.000000 0.688809
201.000000 0.688808
202.000000 0.688783
203.000000 0.688780
204.000000 0.688725
205.000000 0.688541
206.000000 0.688469
207.000000 0.688309
208.000000 0.688210
209.000000 0.688180
210.000000 0.688052
211.000000 0.688021
212.000000 0.687978
213.000000 0.687698
214.000000 0.687620
215.000000 0.687610
216.000000 0.687521
217.000000 0.687513
218.000000 0.687510
219.000000 0.687435
220.000000 0.687376
221.000000 0.687354
222.000000 0.687309
223.000000 0.687002
224.000000 0.687000
225.000000 0.686958
226.000000 0.686819
227.000000 0.686802
228.000000 0.686410
229.000000 0.686381
230.000000 0.686315
231.000000 0.686206
232.000000 0.685975
233.000000 0.685934
234.000000 0.685655
235.000000 0.685604
236.000000 0.685581
237.000000 0.685438
238.000000 0.685407
239.000000 0.685332
240.000000 0.685322
241.000000 0.685314
242.000000 0.685304
243.000000 0.685217
244.000000 0.685167
245.000000 0.684861
246.000000 0.684729
247.000000 0.684700
248.000000 0.684685
249.000000 0.684638
250.000000 0.684545
251.000000 0.684429
252.000000 0.684334
253.000000 0.684204
254.000000 0.684148
255.000000 0.684137
256.000000 0.684060
257.000000 0.683930
258.000000 0.683871
259.000000 0.683736
260.000000 0.683618
261.000000 0.683609
262.000000 0.683474
263.000000 0.683042
264.000000 0.682801
265.000000 0.682556
266.000000 0.682552
267.000000 0.682528
268.000000 0.682466
269.000000 0.682383
270.000000 0.682194
271.000000 0.682161
272.000000 0.682107
273.000000 0.682079
274.000000 0.682063
275.000000 0.681903
276.000000 0.681536
277.000000 0.681520
278.000000 0.681500
279.000000 0.681478
280.000000 0.681358
281.000000 0.681205
282.000000 0.681199
283.000000 0.681193
284.000000 0.681145
285.000000 0.681114
286.000000 0.680962
287.000000 0.680948
288.000000 0.680838
289.000000 0.680809
290.000000 0.680692
291.000000 0.680475
292.000000 0.680455
293.000000 0.680379
294.000000 0.680374
295.000000 0.680217
296.000000 0.680213
297.000000 0.680040
298.000000 0.679935
299.000000 0.679654
300.000000 0.679648
301.000000 0.679528
302.000000 0.679292
303.000000 0.679089
304.000000 0.678962
305.000000 0.678930
306.000000 0.678868
307.000000 0.678758
308.000000 0.678734
309.000000 0.678701
310.000000 0.678696
311.000000 0.678581
312.000000 0.678564
313.000000 0.678433
314.000000 0.678258
315.000000 0.678251
316.000000 0.678201
317.000000 0.678114
318.000000 0.678070
319.000000 0.678064
320.000000 0.677363
321.000000 0.676898
322.000000 0.676645
323.000000 0.676567
324.000000 0.676539
325.000000 0.676257
326.000000 0.676120
327.000000 0.675891
328.000000 0.675834
329.000000 0.675816
330.000000 0.675568
331.000000 0.675147
332.000000 0.674601
333.000000 0.674206
334.000000 0.674067
335.000000 0.673962
336.000000 0.673866
337.000000 0.673762
338.000000 0.673714
339.000000 0.673607
340.000000 0.673539
341.000000 0.673506
342.000000 0.673432
343.000000 0.673404
344.000000 0.672592
345.000000 0.672398
346.000000 0.672282
347.000000 0.672166
348.000000 0.671957
349.000000 0.671697
350.000000 0.671662
351.000000 0.671547
352.000000 0.671514
353.000000 0.670718
354.000000 0.670709
355.000000 0.670475
356.000000 0.670195
357.000000 0.669959
358.000000 0.669849
359.000000 0.669831
360.000000 0.669825
361.000000 0.669702
362.000000 0.669599
363.000000 0.669360
364.000000 0.669314
365.000000 0.669148
366.000000 0.668930
367.000000 0.668795
368.000000 0.668697
369.000000 0.668560
370.000000 0.668549
371.000000 0.668310
372.000000 0.668293
373.000000 0.668216
374.000000 0.668140
375.000000 0.667908
376.000000 0.667886
377.000000 0.667863
378.000000 0.667622
379.000000 0.666837
380.000000 0.666812
381.000000 0.666804
382.000000 0.666402
383.000000 0.666375
384.000000 0.666349
385.000000 0.666315
386.000000 0.665941
387.000000 0.665549
388.000000 0.665016
389.000000 0.664903
390.000000 0.664751
391.000000 0.664644
392.000000 0.664581
393.000000 0.664333
394.000000 0.664246
395.000000 0.663793
396.000000 0.663597
397.000000 0.663588
398.000000 0.663177
399.000000 0.663102
400.000000 0.663072
401.000000 0.662670
402.000000 0.662514
403.000000 0.662302
404.000000 0.661729
405.000000 0.660659
406.000000 0.660580
407.000000 0.660505
408.000000 0.660247
409.000000 0.660239
410.000000 0.660195
411.000000 0.660156
412.000000 0.660141
413.000000 0.660086
414.000000 0.659825
415.000000 0.659647
416.000000 0.659519
417.000000 0.659204
418.000000 0.659202
419.000000 0.659188
420.000000 0.659034
421.000000 0.658941
422.000000 0.658880
423.000000 0.658798
424.000000 0.658709
425.000000 0.658506
426.000000 0.658503
427.000000 0.658392
428.000000 0.658229
429.000000 0.658074
430.000000 0.657798
431.000000 0.657710
432.000000 0.656902
433.000000 0.656331
434.000000 0.656139
435.000000 0.655891
436.000000 0.655460
437.000000 0.654910
438.000000 0.654413
439.000000 0.654226
440.000000 0.653814
441.000000 0.653785
442.000000 0.653353
443.000000 0.653342
444.000000 0.653175
445.000000 0.653067
446.000000 0.653052
447.000000 0.653045
448.000000 0.652706
449.000000 0.652667
450.000000 0.652639
451.000000 0.652378
452.000000 0.652343
453.000000 0.652287
454.000000 0.652028
455.000000 0.651418
456.000000 0.651389
457.000000 0.651263
458.000000 0.651231
459.000000 0.651003
460.000000 0.650831
461.000000 0.650639
462.000000 0.650488
463.000000 0.650464
464.000000 0.650381
465.000000 0.650244
466.000000 0.650212
467.000000 0.650007
468.000000 0.649965
469.000000 0.649809
470.000000 0.649597
471.000000 0.649587
472.000000 0.649577
473.000000 0.649011
474.000000 0.648755
475.000000 0.648625
476.000000 0.648528
477.000000 0.648520
478.000000 0.648424
479.000000 0.648250
480.000000 0.648246
481.000000 0.648208
482.000000 0.648196
483.000000 0.648190
484.000000 0.647708
485.000000 0.647635
486.000000 0.647586
487.000000 0.647520
488.000000 0.647283
489.000000 0.647194
490.000000 0.646995
491.000000 0.646947
492.000000 0.646937
493.000000 0.646779
494.000000 0.646553
495.000000 0.646150
496.000000 0.645912
497.000000 0.645431
498.000000 0.645110
499.000000 0.644980
500.000000 0.644975
501.000000 0.644948
502.000000 0.644757
503.000000 0.644322
504.000000 0.644171
505.000000 0.643997
506.000000 0.643928
507.000000 0.643889
508.000000 0.643510
509.000000 0.642726
510.000000 0.642693
511.000000 0.642417
512.000000 0.642099
513.000000 0.641881
514.000000 0.641790
515.000000 0.641754
516.000000 0.641652
517.000000 0.641600
518.000000 0.641561
519.000000 0.641535
520.000000 0.641232
521.000000 0.640991
522.000000 0.640876
523.000000 0.640209
524.000000 0.640052
525.000000 0.639822
526.000000 0.639650
527.000000 0.639622
528.000000 0.639557
529.000000 0.639522
530.000000 0.639218
531.000000 0.639105
532.000000 0.639098
533.000000 0.639051
534.000000 0.638992
535.000000 0.638662
536.000000 0.638394
537.000000 0.638288
538.000000 0.637880
539.000000 0.637636
540.000000 0.637435
541.000000 0.637376
542.000000 0.637119
543.000000 0.637116
544.000000 0.636971
545.000000 0.636328
546.000000 0.636318
547.000000 0.636284
548.000000 0.636197
549.000000 0.635844
550.000000 0.634969
551.000000 0.634943
552.000000 0.634523
553.000000 0.634498
554.000000 0.634311
555.000000 0.634126
556.000000 0.633942
557.000000 0.633388
558.000000 0.632700
559.000000 0.632533
560.000000 0.632429
561.000000 0.632258
562.000000 0.632113
563.000000 0.631964
564.000000 0.631728
565.000000 0.631330
566.000000 0.631324
567.000000 0.630846
568.000000 0.630758
569.000000 0.630713
570.000000 0.630600
571.000000 0.630584
572.000000 0.630563
573.000000 0.630270
574.000000 0.630130
575.000000 0.630013
576.000000 0.629532
577.000000 0.629509
578.000000 0.629403
579.000000 0.629214
580.000000 0.629059
581.000000 0.629009
582.000000 0.628672
583.000000 0.628351
584.000000 0.628315
585.000000 0.628287
586.000000 0.627976
587.000000 0.627818
588.000000 0.627427
589.000000 0.627387
590.000000 0.627179
591.000000 0.626708
592.000000 0.626647
593.000000 0.626574
594.000000 0.626489
595.000000 0.626246
596.000000 0.626134
597.000000 0.625479
598.000000 0.625246
599.000000 0.625176
600.000000 0.625171
601.000000 0.625085
602.000000 0.625022
603.000000 0.624954
604.000000 0.624209
605.000000 0.624203
606.000000 0.623866
607.000000 0.623778
608.000000 0.623204
609.000000 0.622860
610.000000 0.622553
611.000000 0.622310
612.000000 0.622194
613.000000 0.621973
614.000000 0.621959
615.000000 0.621948
616.000000 0.621248
617.000000 0.621214
618.000000 0.620889
619.000000 0.620479
620.000000 0.620029
621.000000 0.619780
622.000000 0.619685
623.000000 0.619582
624.000000 0.619555
625.000000 0.619461
626.000000 0.619452
627.000000 0.619322
628.000000 0.618840
629.000000 0.618797
630.000000 0.618650
631.000000 0.618604
632.000000 0.618482
633.000000 0.618252
634.000000 0.617825
635.000000 0.617422
636.000000 0.617028
637.000000 0.616884
638.000000 0.616679
639.000000 0.616251
640.000000 0.616062
641.000000 0.616033
642.000000 0.615995
643.000000 0.615566
644.000000 0.614991
645.000000 0.614876
646.000000 0.614741
647.000000 0.614447
648.000000 0.614373
649.000000 0.614230
650.000000 0.613978
651.000000 0.613945
652.000000 0.613902
653.000000 0.613866
654.000000 0.613655
655.000000 0.613143
656.000000 0.612998
657.000000 0.612962
658.000000 0.612571
659.000000 0.612556
660.000000 0.612526
661.000000 0.612390
662.000000 0.612265
663.000000 0.612255
664.000000 0.612092
665.000000 0.611884
666.000000 0.611790
667.000000 0.611764
668.000000 0.611540
669.000000 0.611202
670.000000 0.610801
671.000000 0.610464
672.000000 0.610008
673.000000 0.609507
674.000000 0.609138
675.000000 0.609110
676.000000 0.609052
677.000000 0.608873
678.000000 0.608803
679.000000 0.608708
680.000000 0.608605
681.000000 0.608003
682.000000 0.607948
683.000000 0.607912
684.000000 0.607782
685.000000 0.607120
686.000000 0.606609
687.000000 0.606590
688.000000 0.606434
689.000000 0.606411
690.000000 0.606384
691.000000 0.606005
692.000000 0.605498
693.000000 0.605305
694.000000 0.605265
695.000000 0.605158
696.000000 0.605053
697.000000 0.604793
698.000000 0.604495
699.000000 0.604431
700.000000 0.603939
701.000000 0.603922
702.000000 0.603797
703.000000 0.603709
704.000000 0.603635
705.000000 0.603370
706.000000 0.603331
707.000000 0.603187
708.000000 0.603119
709.000000 0.603082
710.000000 0.602272
711.000000 0.602267
712.000000 0.602121
713.000000 0.602003
714.000000 0.601983
715.000000 0.601764
716.000000 0.601247
717.000000 0.601056
718.000000 0.601049
719.000000 0.600406
720.000000 0.599457
721.000000 0.598389
722.000000 0.597810
723.000000 0.597535
724.000000 0.596845
725.000000 0.596796
726.000000 0.596204
727.000000 0.596154
728.000000 0.596151
729.000000 0.595601
730.000000 0.595299
731.000000 0.595209
732.000000 0.594949
733.000000 0.594799
734.000000 0.594603
735.000000 0.594586
736.000000 0.594551
737.000000 0.594442
738.000000 0.594167
739.000000 0.593970
740.000000 0.593750
741.000000 0.593514
742.000000 0.593483
743.000000 0.593405
744.000000 0.593074
745.000000 0.593010
746.000000 0.592438
747.000000 0.592343
748.000000 0.591680
749.000000 0.591293
750.000000 0.591238
751.000000 0.591028
752.000000 0.590570
753.000000 0.590512
754.000000 0.590196
755.000000 0.590128
756.000000 0.588128
757.000000 0.587994
758.000000 0.586973
759.000000 0.586311
760.000000 0.584945
761.000000 0.584233
762.000000 0.578533
763.000000 0.578372
764.000000 0.577502
765.000000 0.574443
766.000000 0.569483
767.000000 0.552301


==> figures/plots/binary_responses/dinov3_base_scores_sorted.txt <==
x y
0.000000 0.965212
1.000000 0.926768
2.000000 0.748616
3.000000 0.733184
4.000000 0.706172
5.000000 0.705857
6.000000 0.704966
7.000000 0.704049
8.000000 0.702587
9.000000 0.702577
10.000000 0.701957
11.000000 0.701674
12.000000 0.701001
13.000000 0.700873
14.000000 0.700871
15.000000 0.700678
16.000000 0.700598
17.000000 0.700402
18.000000 0.700060
19.000000 0.699846
20.000000 0.699817
21.000000 0.699421
22.000000 0.699357
23.000000 0.699129
24.000000 0.698963
25.000000 0.698672
26.000000 0.698494
27.000000 0.698377
28.000000 0.698203
29.000000 0.698071
30.000000 0.698066
31.000000 0.697525
32.000000 0.697461
33.000000 0.697421
34.000000 0.697238
35.000000 0.697221
36.000000 0.697090
37.000000 0.697003
38.000000 0.696974
39.000000 0.696971
40.000000 0.696662
41.000000 0.696563
42.000000 0.696299
43.000000 0.695940
44.000000 0.695372
45.000000 0.695204
46.000000 0.694900
47.000000 0.694543
48.000000 0.694512
49.000000 0.694486
50.000000 0.694468
51.000000 0.694405
52.000000 0.694215
53.000000 0.694185
54.000000 0.694121
55.000000 0.693848
56.000000 0.693631
57.000000 0.693603
58.000000 0.693579
59.000000 0.693513
60.000000 0.693498
61.000000 0.693256
62.000000 0.693107
63.000000 0.692865
64.000000 0.692795
65.000000 0.692751
66.000000 0.692499
67.000000 0.692383
68.000000 0.692374
69.000000 0.692356
70.000000 0.692064
71.000000 0.692031
72.000000 0.691580
73.000000 0.691280
74.000000 0.691128
75.000000 0.691072
76.000000 0.690976
77.000000 0.690861
78.000000 0.690684
79.000000 0.690665
80.000000 0.690637
81.000000 0.690615
82.000000 0.690277
83.000000 0.690261
84.000000 0.690205
85.000000 0.690001
86.000000 0.689948
87.000000 0.689929
88.000000 0.689671
89.000000 0.689564
90.000000 0.689339
91.000000 0.689331
92.000000 0.689315
93.000000 0.689312
94.000000 0.688800
95.000000 0.688780
96.000000 0.688759
97.000000 0.688746
98.000000 0.688451
99.000000 0.688417
100.000000 0.688076
101.000000 0.687835
102.000000 0.687692
103.000000 0.687538
104.000000 0.687276
105.000000 0.687194
106.000000 0.687108
107.000000 0.686894
108.000000 0.686785
109.000000 0.686739
110.000000 0.686491
111.000000 0.686437
112.000000 0.686355
113.000000 0.686021
114.000000 0.685920
115.000000 0.685790
116.000000 0.685732
117.000000 0.685362
118.000000 0.685132
119.000000 0.685077
120.000000 0.685056
121.000000 0.684993
122.000000 0.684799
123.000000 0.684798
124.000000 0.684608
125.000000 0.684581
126.000000 0.684499
127.000000 0.684447
128.000000 0.684206
129.000000 0.684030
130.000000 0.683891
131.000000 0.683727
132.000000 0.683635
133.000000 0.683561
134.000000 0.683555
135.000000 0.683535
136.000000 0.683346
137.000000 0.683108
138.000000 0.683092
139.000000 0.683058
140.000000 0.682961
141.000000 0.682950
142.000000 0.682911
143.000000 0.682684
144.000000 0.682653
145.000000 0.682498
146.000000 0.682324
147.000000 0.682312
148.000000 0.682163
149.000000 0.682116
150.000000 0.682008
151.000000 0.681946
152.000000 0.681800
153.000000 0.681756
154.000000 0.681717
155.000000 0.681711
156.000000 0.681632
157.000000 0.681625
158.000000 0.681372
159.000000 0.681063
160.000000 0.680967
161.000000 0.680769
162.000000 0.680716
163.000000 0.680682
164.000000 0.680582
165.000000 0.680433
166.000000 0.680228
167.000000 0.680152
168.000000 0.680101
169.000000 0.679976
170.000000 0.679865
171.000000 0.679820
172.000000 0.679810
173.000000 0.679794
174.000000 0.679698
175.000000 0.679584
176.000000 0.679532
177.000000 0.679519
178.000000 0.679497
179.000000 0.679392
180.000000 0.679391
181.000000 0.679332
182.000000 0.679177
183.000000 0.679144
184.000000 0.679096
185.000000 0.679081
186.000000 0.679041
187.000000 0.679035
188.000000 0.678814
189.000000 0.678581
190.000000 0.678447
191.000000 0.678427
192.000000 0.678252
193.000000 0.678168
194.000000 0.677909
195.000000 0.677656
196.000000 0.677639
197.000000 0.677632
198.000000 0.677500
199.000000 0.677413
200.000000 0.677291
201.000000 0.677266
202.000000 0.677078
203.000000 0.676722
204.000000 0.676305
205.000000 0.676284
206.000000 0.676219
207.000000 0.675692
208.000000 0.675681
209.000000 0.675483
210.000000 0.675449
211.000000 0.675355
212.000000 0.675271
213.000000 0.675198
214.000000 0.675139
215.000000 0.675042
216.000000 0.675039
217.000000 0.675018
218.000000 0.675013
219.000000 0.674757
220.000000 0.674708
221.000000 0.674608
222.000000 0.673846
223.000000 0.673753
224.000000 0.673745
225.000000 0.673736
226.000000 0.673690
227.000000 0.673656
228.000000 0.673511
229.000000 0.673290
230.000000 0.673192
231.000000 0.673126
232.000000 0.673027
233.000000 0.672851
234.000000 0.672828
235.000000 0.672714
236.000000 0.672504
237.000000 0.672441
238.000000 0.672212
239.000000 0.672114
240.000000 0.672001
241.000000 0.671993
242.000000 0.671936
243.000000 0.671668
244.000000 0.671440
245.000000 0.671364
246.000000 0.671199
247.000000 0.670847
248.000000 0.670738
249.000000 0.670588
250.000000 0.670394
251.000000 0.670332
252.000000 0.670315
253.000000 0.670244
254.000000 0.669882
255.000000 0.669703
256.000000 0.669281
257.000000 0.669096
258.000000 0.668989
259.000000 0.668855
260.000000 0.668642
261.000000 0.668577
262.000000 0.668574
263.000000 0.668538
264.000000 0.668221
265.000000 0.667829
266.000000 0.667547
267.000000 0.667364
268.000000 0.667344
269.000000 0.666762
270.000000 0.666683
271.000000 0.666597
272.000000 0.666448
273.000000 0.666380
274.000000 0.666236
275.000000 0.666023
276.000000 0.665843
277.000000 0.665515
278.000000 0.665504
279.000000 0.665491
280.000000 0.665327
281.000000 0.665217
282.000000 0.665077
283.000000 0.665014
284.000000 0.664803
285.000000 0.664722
286.000000 0.664584
287.000000 0.664406
288.000000 0.664355
289.000000 0.664303
290.000000 0.664182
291.000000 0.664155
292.000000 0.664122
293.000000 0.663948
294.000000 0.663828
295.000000 0.663696
296.000000 0.663363
297.000000 0.663172
298.000000 0.663015
299.000000 0.662936
300.000000 0.661987
301.000000 0.661505
302.000000 0.661352
303.000000 0.661100
304.000000 0.660968
305.000000 0.660896
306.000000 0.660694
307.000000 0.660633
308.000000 0.660600
309.000000 0.660388
310.000000 0.660322
311.000000 0.660068
312.000000 0.659768
313.000000 0.659426
314.000000 0.659078
315.000000 0.658974
316.000000 0.658741
317.000000 0.658576
318.000000 0.657946
319.000000 0.657809
320.000000 0.657806
321.000000 0.657609
322.000000 0.657498
323.000000 0.657494
324.000000 0.657060
325.000000 0.657027
326.000000 0.657024
327.000000 0.656921
328.000000 0.656843
329.000000 0.656825
330.000000 0.656796
331.000000 0.656563
332.000000 0.656531
333.000000 0.656453
334.000000 0.656412
335.000000 0.656236
336.000000 0.656072
337.000000 0.655589
338.000000 0.655535
339.000000 0.655481
340.000000 0.655225
341.000000 0.655166
342.000000 0.654176
343.000000 0.654049
344.000000 0.653703
345.000000 0.653585
346.000000 0.653571
347.000000 0.653412
348.000000 0.653410
349.000000 0.653397
350.000000 0.653056
351.000000 0.652703
352.000000 0.652518
353.000000 0.652439
354.000000 0.652343
355.000000 0.652300
356.000000 0.652293
357.000000 0.652116
358.000000 0.651726
359.000000 0.651670
360.000000 0.651505
361.000000 0.651318
362.000000 0.651170
363.000000 0.650782
364.000000 0.650411
365.000000 0.650146
366.000000 0.650113
367.000000 0.650078
368.000000 0.649882
369.000000 0.649772
370.000000 0.649712
371.000000 0.649694
372.000000 0.649343
373.000000 0.649340
374.000000 0.649241
375.000000 0.648995
376.000000 0.648975
377.000000 0.648958
378.000000 0.648745
379.000000 0.648301
380.000000 0.648237
381.000000 0.647327
382.000000 0.647135
383.000000 0.646797
384.000000 0.646724
385.000000 0.646590
386.000000 0.646529
387.000000 0.646467
388.000000 0.646392
389.000000 0.646178
390.000000 0.645945
391.000000 0.645935
392.000000 0.645594
393.000000 0.645553
394.000000 0.644966
395.000000 0.644785
396.000000 0.644636
397.000000 0.644446
398.000000 0.644446
399.000000 0.644423
400.000000 0.644362
401.000000 0.643772
402.000000 0.643730
403.000000 0.643453
404.000000 0.643416
405.000000 0.643399
406.000000 0.643382
407.000000 0.643358
408.000000 0.643267
409.000000 0.643113
410.000000 0.642973
411.000000 0.642522
412.000000 0.642459
413.000000 0.642328
414.000000 0.642251
415.000000 0.642056
416.000000 0.641596
417.000000 0.641425
418.000000 0.641311
419.000000 0.641099
420.000000 0.641094
421.000000 0.641037
422.000000 0.640947
423.000000 0.640909
424.000000 0.640750
425.000000 0.640741
426.000000 0.640437
427.000000 0.640408
428.000000 0.640123
429.000000 0.639820
430.000000 0.639762
431.000000 0.639511
432.000000 0.639108
433.000000 0.638972
434.000000 0.638781
435.000000 0.638764
436.000000 0.638335
437.000000 0.638171
438.000000 0.638147
439.000000 0.638005
440.000000 0.637886
441.000000 0.636792
442.000000 0.636686
443.000000 0.636325
444.000000 0.636084
445.000000 0.635962
446.000000 0.635849
447.000000 0.635582
448.000000 0.635377
449.000000 0.635141
450.000000 0.634856
451.000000 0.634070
452.000000 0.634049
453.000000 0.633926
454.000000 0.633819
455.000000 0.633679
456.000000 0.633637
457.000000 0.633561
458.000000 0.633379
459.000000 0.633146
460.000000 0.632798
461.000000 0.632642
462.000000 0.632499
463.000000 0.632468
464.000000 0.632465
465.000000 0.632441
466.000000 0.632207
467.000000 0.632134
468.000000 0.631993
469.000000 0.631805
470.000000 0.631769
471.000000 0.631724
472.000000 0.631511
473.000000 0.631465
474.000000 0.631297
475.000000 0.630797
476.000000 0.630623
477.000000 0.630164
478.000000 0.629658
479.000000 0.629521
480.000000 0.629406
481.000000 0.629325
482.000000 0.629077
483.000000 0.628794
484.000000 0.628664
485.000000 0.628583
486.000000 0.627965
487.000000 0.627901
488.000000 0.627582
489.000000 0.627289
490.000000 0.627029
491.000000 0.626989
492.000000 0.626928
493.000000 0.626725
494.000000 0.626080
495.000000 0.625836
496.000000 0.625802
497.000000 0.625784
498.000000 0.625564
499.000000 0.625513
500.000000 0.625105
501.000000 0.624786
502.000000 0.624519
503.000000 0.624437
504.000000 0.624415
505.000000 0.624385
506.000000 0.624313
507.000000 0.624145
508.000000 0.624011
509.000000 0.623990
510.000000 0.623734
511.000000 0.623710
512.000000 0.623557
513.000000 0.623441
514.000000 0.623424
515.000000 0.623423
516.000000 0.623157
517.000000 0.622680
518.000000 0.622619
519.000000 0.622513
520.000000 0.622143
521.000000 0.622023
522.000000 0.621840
523.000000 0.621812
524.000000 0.621724
525.000000 0.621523
526.000000 0.621316
527.000000 0.621307
528.000000 0.621120
529.000000 0.620863
530.000000 0.620857
531.000000 0.620582
532.000000 0.619940
533.000000 0.619914
534.000000 0.619852
535.000000 0.619805
536.000000 0.619698
537.000000 0.619491
538.000000 0.619240
539.000000 0.619165
540.000000 0.618860
541.000000 0.618840
542.000000 0.618558
543.000000 0.618036
544.000000 0.617572
545.000000 0.617122
546.000000 0.616826
547.000000 0.616825
548.000000 0.616194
549.000000 0.616181
550.000000 0.616134
551.000000 0.616015
552.000000 0.615947
553.000000 0.615745
554.000000 0.615734
555.000000 0.615194
556.000000 0.614594
557.000000 0.613927
558.000000 0.613663
559.000000 0.613323
560.000000 0.613304
561.000000 0.613195
562.000000 0.613107
563.000000 0.613106
564.000000 0.613080
565.000000 0.612850
566.000000 0.612814
567.000000 0.612437
568.000000 0.612165
569.000000 0.612142
570.000000 0.611958
571.000000 0.611209
572.000000 0.611189
573.000000 0.611066
574.000000 0.611021
575.000000 0.610549
576.000000 0.610345
577.000000 0.610312
578.000000 0.610123
579.000000 0.609742
580.000000 0.609620
581.000000 0.609539
582.000000 0.609500
583.000000 0.609391
584.000000 0.609292
585.000000 0.609126
586.000000 0.608976
587.000000 0.608965
588.000000 0.608766
589.000000 0.608761
590.000000 0.608496
591.000000 0.608090
592.000000 0.607798
593.000000 0.607777
594.000000 0.607685
595.000000 0.607682
596.000000 0.607554
597.000000 0.607338
598.000000 0.607270
599.000000 0.607067
600.000000 0.606963
601.000000 0.606825
602.000000 0.606720
603.000000 0.606350
604.000000 0.606315
605.000000 0.606128
606.000000 0.605933
607.000000 0.605568
608.000000 0.605566
609.000000 0.605161
610.000000 0.605145
611.000000 0.604567
612.000000 0.604302
613.000000 0.604076
614.000000 0.604020
615.000000 0.603983
616.000000 0.603679
617.000000 0.603661
618.000000 0.603475
619.000000 0.603429
620.000000 0.603257
621.000000 0.603147
622.000000 0.603098
623.000000 0.602942
624.000000 0.602502
625.000000 0.602376
626.000000 0.602123
627.000000 0.602086
628.000000 0.602012
629.000000 0.601879
630.000000 0.601839
631.000000 0.601598
632.000000 0.601542
633.000000 0.601514
634.000000 0.601464
635.000000 0.601402
636.000000 0.601396
637.000000 0.601225
638.000000 0.601217
639.000000 0.600881
640.000000 0.600708
641.000000 0.600667
642.000000 0.600346
643.000000 0.599865
644.000000 0.599808
645.000000 0.599555
646.000000 0.598954
647.000000 0.598949
648.000000 0.598710
649.000000 0.598685
650.000000 0.598622
651.000000 0.598242
652.000000 0.598150
653.000000 0.597694
654.000000 0.597611
655.000000 0.597581
656.000000 0.597407
657.000000 0.597373
658.000000 0.597145
659.000000 0.597113
660.000000 0.597093
661.000000 0.596934
662.000000 0.596897
663.000000 0.596891
664.000000 0.596871
665.000000 0.596833
666.000000 0.596680
667.000000 0.596273
668.000000 0.596111
669.000000 0.595973
670.000000 0.595860
671.000000 0.595641
672.000000 0.595621
673.000000 0.595616
674.000000 0.595452
675.000000 0.595228
676.000000 0.595210
677.000000 0.595023
678.000000 0.594633
679.000000 0.594456
680.000000 0.594337
681.000000 0.594301
682.000000 0.593755
683.000000 0.593688
684.000000 0.593466
685.000000 0.593186
686.000000 0.593162
687.000000 0.593125
688.000000 0.593043
689.000000 0.592990
690.000000 0.592960
691.000000 0.592830
692.000000 0.592783
693.000000 0.592529
694.000000 0.592521
695.000000 0.592405
696.000000 0.592016
697.000000 0.591633
698.000000 0.591595
699.000000 0.591332
700.000000 0.591272
701.000000 0.591199
702.000000 0.591016
703.000000 0.590986
704.000000 0.590786
705.000000 0.590762
706.000000 0.590648
707.000000 0.590562
708.000000 0.590474
709.000000 0.590295
710.000000 0.590290
711.000000 0.590225
712.000000 0.590180
713.000000 0.589765
714.000000 0.589732
715.000000 0.589664
716.000000 0.589622
717.000000 0.589509
718.000000 0.589129
719.000000 0.589077
720.000000 0.588786
721.000000 0.588402
722.000000 0.588380
723.000000 0.588377
724.000000 0.588347
725.000000 0.588335
726.000000 0.588293
727.000000 0.588242
728.000000 0.588162
729.000000 0.588158
730.000000 0.588141
731.000000 0.588013
732.000000 0.587930
733.000000 0.587539
734.000000 0.587365
735.000000 0.587344
736.000000 0.587325
737.000000 0.587200
738.000000 0.587170
739.000000 0.587016
740.000000 0.586945
741.000000 0.586929
742.000000 0.586475
743.000000 0.586454
744.000000 0.586405
745.000000 0.586169
746.000000 0.586091
747.000000 0.586024
748.000000 0.586005
749.000000 0.585677
750.000000 0.585557
751.000000 0.585405
752.000000 0.585267
753.000000 0.585231
754.000000 0.585143
755.000000 0.585098
756.000000 0.585071
757.000000 0.585032
758.000000 0.584888
759.000000 0.584850
760.000000 0.584269
761.000000 0.583985
762.000000 0.583734
763.000000 0.583668
764.000000 0.583316
765.000000 0.582583
766.000000 0.582321
767.000000 0.548865


==> figures/plots/binary_responses/ibot_base_scores_sorted.txt <==
x y
0.000000 0.957753
1.000000 0.829201
2.000000 0.827139
3.000000 0.765083
4.000000 0.729252
5.000000 0.720393
6.000000 0.719750
7.000000 0.719261
8.000000 0.716187
9.000000 0.714932
10.000000 0.714255
11.000000 0.712883
12.000000 0.711836
13.000000 0.709996
14.000000 0.709595
15.000000 0.709154
16.000000 0.707938
17.000000 0.706635
18.000000 0.706599
19.000000 0.706339
20.000000 0.706147
21.000000 0.706001
22.000000 0.705991
23.000000 0.705947
24.000000 0.705834
25.000000 0.705680
26.000000 0.705587
27.000000 0.705003
28.000000 0.704948
29.000000 0.704562
30.000000 0.704428
31.000000 0.704427
32.000000 0.704403
33.000000 0.704341
34.000000 0.704164
35.000000 0.704054
36.000000 0.703936
37.000000 0.703926
38.000000 0.703902
39.000000 0.703862
40.000000 0.703845
41.000000 0.703815
42.000000 0.703706
43.000000 0.703455
44.000000 0.703412
45.000000 0.703061
46.000000 0.702925
47.000000 0.702923
48.000000 0.702917
49.000000 0.702860
50.000000 0.702792
51.000000 0.702758
52.000000 0.702696
53.000000 0.702692
54.000000 0.702619
55.000000 0.702569
56.000000 0.702479
57.000000 0.702224
58.000000 0.702221
59.000000 0.702125
60.000000 0.702077
61.000000 0.702034
62.000000 0.701944
63.000000 0.701835
64.000000 0.701827
65.000000 0.701796
66.000000 0.701776
67.000000 0.701741
68.000000 0.701663
69.000000 0.701533
70.000000 0.701447
71.000000 0.701399
72.000000 0.701233
73.000000 0.701186
74.000000 0.701148
75.000000 0.701057
76.000000 0.701056
77.000000 0.700946
78.000000 0.700882
79.000000 0.700834
80.000000 0.700695
81.000000 0.700686
82.000000 0.700628
83.000000 0.700611
84.000000 0.700520
85.000000 0.700517
86.000000 0.700291
87.000000 0.700258
88.000000 0.700230
89.000000 0.700145
90.000000 0.700120
91.000000 0.700072
92.000000 0.700035
93.000000 0.699919
94.000000 0.699897
95.000000 0.699874
96.000000 0.699834
97.000000 0.699818
98.000000 0.699784
99.000000 0.699749
100.000000 0.699717
101.000000 0.699602
102.000000 0.699415
103.000000 0.699334
104.000000 0.699328
105.000000 0.699324
106.000000 0.699048
107.000000 0.699047
108.000000 0.699003
109.000000 0.698906
110.000000 0.698887
111.000000 0.698739
112.000000 0.698670
113.000000 0.698553
114.000000 0.698527
115.000000 0.698524
116.000000 0.698523
117.000000 0.698521
118.000000 0.698509
119.000000 0.698436
120.000000 0.698420
121.000000 0.698322
122.000000 0.698311
123.000000 0.698212
124.000000 0.698201
125.000000 0.698116
126.000000 0.698080
127.000000 0.697973
128.000000 0.697772
129.000000 0.697739
130.000000 0.697616
131.000000 0.697595
132.000000 0.697562
133.000000 0.697547
134.000000 0.697480
135.000000 0.697470
136.000000 0.697428
137.000000 0.697350
138.000000 0.697347
139.000000 0.697274
140.000000 0.697044
141.000000 0.697013
142.000000 0.696929
143.000000 0.696910
144.000000 0.696853
145.000000 0.696766
146.000000 0.696677
147.000000 0.696606
148.000000 0.696500
149.000000 0.696469
150.000000 0.696437
151.000000 0.696430
152.000000 0.696270
153.000000 0.696268
154.000000 0.696266
155.000000 0.696252
156.000000 0.696246
157.000000 0.696239
158.000000 0.696194
159.000000 0.696089
160.000000 0.696080
161.000000 0.696012
162.000000 0.695977
163.000000 0.695962
164.000000 0.695940
165.000000 0.695883
166.000000 0.695678
167.000000 0.695613
168.000000 0.695590
169.000000 0.695458
170.000000 0.695345
171.000000 0.695309
172.000000 0.695262
173.000000 0.695132
174.000000 0.695099
175.000000 0.694991
176.000000 0.694857
177.000000 0.694855
178.000000 0.694795
179.000000 0.694778
180.000000 0.694691
181.000000 0.694615
182.000000 0.694608
183.000000 0.694580
184.000000 0.694501
185.000000 0.694410
186.000000 0.694368
187.000000 0.694294
188.000000 0.694005
189.000000 0.694003
190.000000 0.693955
191.000000 0.693773
192.000000 0.693585
193.000000 0.693585
194.000000 0.693560
195.000000 0.693423
196.000000 0.693163
197.000000 0.693116
198.000000 0.693024
199.000000 0.692955
200.000000 0.692935
201.000000 0.692733
202.000000 0.692621
203.000000 0.692301
204.000000 0.692226
205.000000 0.692194
206.000000 0.691934
207.000000 0.691913
208.000000 0.691903
209.000000 0.691847
210.000000 0.691822
211.000000 0.691635
212.000000 0.691624
213.000000 0.691619
214.000000 0.691582
215.000000 0.691437
216.000000 0.691364
217.000000 0.691360
218.000000 0.691275
219.000000 0.691225
220.000000 0.691183
221.000000 0.691110
222.000000 0.690985
223.000000 0.690931
224.000000 0.690866
225.000000 0.690774
226.000000 0.690446
227.000000 0.690445
228.000000 0.690435
229.000000 0.690172
230.000000 0.689813
231.000000 0.689719
232.000000 0.689715
233.000000 0.689655
234.000000 0.689651
235.000000 0.689634
236.000000 0.689576
237.000000 0.689525
238.000000 0.689481
239.000000 0.689378
240.000000 0.689345
241.000000 0.689321
242.000000 0.689306
243.000000 0.689298
244.000000 0.689242
245.000000 0.689240
246.000000 0.689235
247.000000 0.689077
248.000000 0.689066
249.000000 0.689031
250.000000 0.688963
251.000000 0.688938
252.000000 0.688765
253.000000 0.688747
254.000000 0.688728
255.000000 0.688695
256.000000 0.688609
257.000000 0.688563
258.000000 0.688539
259.000000 0.688450
260.000000 0.688424
261.000000 0.688416
262.000000 0.688324
263.000000 0.688229
264.000000 0.688160
265.000000 0.688129
266.000000 0.688100
267.000000 0.688078
268.000000 0.687781
269.000000 0.687472
270.000000 0.687417
271.000000 0.687414
272.000000 0.687277
273.000000 0.687239
274.000000 0.687094
275.000000 0.687085
276.000000 0.687055
277.000000 0.686995
278.000000 0.686971
279.000000 0.686954
280.000000 0.686918
281.000000 0.686734
282.000000 0.686717
283.000000 0.686404
284.000000 0.686404
285.000000 0.686342
286.000000 0.686319
287.000000 0.686283
288.000000 0.686131
289.000000 0.685996
290.000000 0.685959
291.000000 0.685758
292.000000 0.685704
293.000000 0.685675
294.000000 0.685661
295.000000 0.685577
296.000000 0.685537
297.000000 0.685403
298.000000 0.685209
299.000000 0.685060
300.000000 0.685056
301.000000 0.684998
302.000000 0.684995
303.000000 0.684765
304.000000 0.684556
305.000000 0.684373
306.000000 0.684278
307.000000 0.684023
308.000000 0.683977
309.000000 0.683721
310.000000 0.683699
311.000000 0.683435
312.000000 0.683349
313.000000 0.683345
314.000000 0.683340
315.000000 0.683327
316.000000 0.683270
317.000000 0.683256
318.000000 0.683220
319.000000 0.682907
320.000000 0.682791
321.000000 0.682777
322.000000 0.682456
323.000000 0.682451
324.000000 0.682309
325.000000 0.682200
326.000000 0.682129
327.000000 0.682091
328.000000 0.681900
329.000000 0.681623
330.000000 0.681331
331.000000 0.681329
332.000000 0.681311
333.000000 0.681238
334.000000 0.681070
335.000000 0.681063
336.000000 0.680796
337.000000 0.680518
338.000000 0.680468
339.000000 0.680397
340.000000 0.680154
341.000000 0.680094
342.000000 0.679972
343.000000 0.679930
344.000000 0.679757
345.000000 0.679674
346.000000 0.679538
347.000000 0.679522
348.000000 0.679518
349.000000 0.679268
350.000000 0.679176
351.000000 0.679171
352.000000 0.679064
353.000000 0.678999
354.000000 0.678568
355.000000 0.678272
356.000000 0.677850
357.000000 0.677588
358.000000 0.677553
359.000000 0.677521
360.000000 0.677503
361.000000 0.677422
362.000000 0.677420
363.000000 0.677343
364.000000 0.677264
365.000000 0.677262
366.000000 0.677249
367.000000 0.677238
368.000000 0.677226
369.000000 0.677096
370.000000 0.677044
371.000000 0.676711
372.000000 0.676241
373.000000 0.676230
374.000000 0.675905
375.000000 0.675817
376.000000 0.675797
377.000000 0.675791
378.000000 0.675761
379.000000 0.675721
380.000000 0.675570
381.000000 0.675412
382.000000 0.675233
383.000000 0.675233
384.000000 0.674539
385.000000 0.674190
386.000000 0.674076
387.000000 0.673782
388.000000 0.673759
389.000000 0.673683
390.000000 0.673590
391.000000 0.673354
392.000000 0.673295
393.000000 0.672905
394.000000 0.672816
395.000000 0.672759
396.000000 0.672695
397.000000 0.672674
398.000000 0.672651
399.000000 0.672635
400.000000 0.672342
401.000000 0.672092
402.000000 0.671992
403.000000 0.671934
404.000000 0.671810
405.000000 0.671767
406.000000 0.671587
407.000000 0.671369
408.000000 0.671323
409.000000 0.671305
410.000000 0.671241
411.000000 0.671124
412.000000 0.670831
413.000000 0.670806
414.000000 0.670738
415.000000 0.670725
416.000000 0.670130
417.000000 0.670114
418.000000 0.670097
419.000000 0.670061
420.000000 0.670034
421.000000 0.669993
422.000000 0.669958
423.000000 0.669698
424.000000 0.669692
425.000000 0.669549
426.000000 0.669291
427.000000 0.669183
428.000000 0.668982
429.000000 0.668784
430.000000 0.668558
431.000000 0.668323
432.000000 0.668287
433.000000 0.668148
434.000000 0.667910
435.000000 0.667868
436.000000 0.667820
437.000000 0.667628
438.000000 0.667593
439.000000 0.667540
440.000000 0.667073
441.000000 0.666915
442.000000 0.666831
443.000000 0.666478
444.000000 0.666268
445.000000 0.666239
446.000000 0.666179
447.000000 0.666059
448.000000 0.666027
449.000000 0.665940
450.000000 0.665906
451.000000 0.665639
452.000000 0.665637
453.000000 0.665634
454.000000 0.665196
455.000000 0.664999
456.000000 0.664751
457.000000 0.664451
458.000000 0.664445
459.000000 0.664279
460.000000 0.663987
461.000000 0.663619
462.000000 0.663597
463.000000 0.663570
464.000000 0.662786
465.000000 0.662634
466.000000 0.662326
467.000000 0.662246
468.000000 0.661901
469.000000 0.661739
470.000000 0.661672
471.000000 0.661542
472.000000 0.661056
473.000000 0.660964
474.000000 0.660876
475.000000 0.660641
476.000000 0.660554
477.000000 0.660366
478.000000 0.660245
479.000000 0.660008
480.000000 0.659775
481.000000 0.659613
482.000000 0.659598
483.000000 0.659581
484.000000 0.659526
485.000000 0.659450
486.000000 0.659165
487.000000 0.658902
488.000000 0.658881
489.000000 0.658751
490.000000 0.658616
491.000000 0.658292
492.000000 0.658284
493.000000 0.657674
494.000000 0.657437
495.000000 0.657435
496.000000 0.657279
497.000000 0.657122
498.000000 0.657041
499.000000 0.657014
500.000000 0.656641
501.000000 0.656381
502.000000 0.656322
503.000000 0.656077
504.000000 0.656076
505.000000 0.655899
506.000000 0.655644
507.000000 0.655312
508.000000 0.655181
509.000000 0.655178
510.000000 0.655138
511.000000 0.655076
512.000000 0.654898
513.000000 0.654772
514.000000 0.654341
515.000000 0.654238
516.000000 0.654165
517.000000 0.654132
518.000000 0.654078
519.000000 0.653964
520.000000 0.653959
521.000000 0.653713
522.000000 0.653496
523.000000 0.653302
524.000000 0.653157
525.000000 0.652827
526.000000 0.652324
527.000000 0.652068
528.000000 0.651736
529.000000 0.651705
530.000000 0.651658
531.000000 0.651619
532.000000 0.651577
533.000000 0.651484
534.000000 0.651123
535.000000 0.650928
536.000000 0.650890
537.000000 0.650827
538.000000 0.650761
539.000000 0.650695
540.000000 0.650390
541.000000 0.650305
542.000000 0.649923
543.000000 0.649909
544.000000 0.649508
545.000000 0.649441
546.000000 0.649191
547.000000 0.648620
548.000000 0.648229
549.000000 0.648020
550.000000 0.647778
551.000000 0.647731
552.000000 0.647402
553.000000 0.646771
554.000000 0.646729
555.000000 0.646681
556.000000 0.646531
557.000000 0.646315
558.000000 0.645896
559.000000 0.645662
560.000000 0.645637
561.000000 0.645615
562.000000 0.645586
563.000000 0.645546
564.000000 0.644326
565.000000 0.644023
566.000000 0.643923
567.000000 0.643844
568.000000 0.643578
569.000000 0.643429
570.000000 0.643341
571.000000 0.643191
572.000000 0.642701
573.000000 0.642649
574.000000 0.642547
575.000000 0.642425
576.000000 0.642257
577.000000 0.642129
578.000000 0.642063
579.000000 0.641971
580.000000 0.641885
581.000000 0.641583
582.000000 0.641220
583.000000 0.641105
584.000000 0.641095
585.000000 0.640886
586.000000 0.640758
587.000000 0.640337
588.000000 0.640242
589.000000 0.640239
590.000000 0.640003
591.000000 0.639668
592.000000 0.639580
593.000000 0.639398
594.000000 0.639300
595.000000 0.638902
596.000000 0.638873
597.000000 0.638541
598.000000 0.638228
599.000000 0.638139
600.000000 0.638035
601.000000 0.637974
602.000000 0.637879
603.000000 0.637807
604.000000 0.637041
605.000000 0.636901
606.000000 0.636527
607.000000 0.636405
608.000000 0.636171
609.000000 0.636164
610.000000 0.636106
611.000000 0.635713
612.000000 0.635675
613.000000 0.635477
614.000000 0.635404
615.000000 0.635167
616.000000 0.635093
617.000000 0.635027
618.000000 0.634979
619.000000 0.634856
620.000000 0.634572
621.000000 0.634493
622.000000 0.634478
623.000000 0.634241
624.000000 0.633964
625.000000 0.633844
626.000000 0.633831
627.000000 0.633675
628.000000 0.633578
629.000000 0.633055
630.000000 0.633010
631.000000 0.632606
632.000000 0.632364
633.000000 0.632252
634.000000 0.631715
635.000000 0.631550
636.000000 0.631546
637.000000 0.630757
638.000000 0.630584
639.000000 0.630295
640.000000 0.630276
641.000000 0.630262
642.000000 0.629958
643.000000 0.629894
644.000000 0.629712
645.000000 0.629274
646.000000 0.629229
647.000000 0.628865
648.000000 0.628845
649.000000 0.628474
650.000000 0.628342
651.000000 0.628105
652.000000 0.628029
653.000000 0.627266
654.000000 0.627074
655.000000 0.627047
656.000000 0.626806
657.000000 0.626643
658.000000 0.626627
659.000000 0.626417
660.000000 0.625081
661.000000 0.624967
662.000000 0.624838
663.000000 0.624793
664.000000 0.624706
665.000000 0.624691
666.000000 0.624565
667.000000 0.624551
668.000000 0.624279
669.000000 0.624257
670.000000 0.624112
671.000000 0.624005
672.000000 0.623893
673.000000 0.623861
674.000000 0.623781
675.000000 0.623459
676.000000 0.623358
677.000000 0.623223
678.000000 0.623071
679.000000 0.622856
680.000000 0.622825
681.000000 0.622454
682.000000 0.621752
683.000000 0.621686
684.000000 0.621565
685.000000 0.621374
686.000000 0.621318
687.000000 0.621086
688.000000 0.621021
689.000000 0.620890
690.000000 0.620854
691.000000 0.620615
692.000000 0.620401
693.000000 0.620112
694.000000 0.619876
695.000000 0.619723
696.000000 0.619515
697.000000 0.619022
698.000000 0.618650
699.000000 0.618390
700.000000 0.618327
701.000000 0.617698
702.000000 0.617624
703.000000 0.617000
704.000000 0.616988
705.000000 0.616957
706.000000 0.616649
707.000000 0.615733
708.000000 0.615686
709.000000 0.615466
710.000000 0.615394
711.000000 0.614983
712.000000 0.614844
713.000000 0.614796
714.000000 0.613998
715.000000 0.613831
716.000000 0.613789
717.000000 0.613562
718.000000 0.613219
719.000000 0.612074
720.000000 0.611692
721.000000 0.611388
722.000000 0.611290
723.000000 0.610746
724.000000 0.610698
725.000000 0.610557
726.000000 0.609672
727.000000 0.609493
728.000000 0.607603
729.000000 0.607427
730.000000 0.607011
731.000000 0.606587
732.000000 0.606081
733.000000 0.605046
734.000000 0.604393
735.000000 0.603933
736.000000 0.603930
737.000000 0.602502
738.000000 0.602500
739.000000 0.602040
740.000000 0.601552
741.000000 0.601049
742.000000 0.601026
743.000000 0.600949
744.000000 0.600412
745.000000 0.600329
746.000000 0.599798
747.000000 0.599540
748.000000 0.598128
749.000000 0.597755
750.000000 0.597283
751.000000 0.596902
752.000000 0.596867
753.000000 0.596496
754.000000 0.595605
755.000000 0.595324
756.000000 0.595020
757.000000 0.594480
758.000000 0.593176
759.000000 0.593108
760.000000 0.590256
761.000000 0.589929
762.000000 0.589825
763.000000 0.588129
764.000000 0.582044
765.000000 0.577274
766.000000 0.567663
767.000000 0.554322


==> figures/plots/binary_responses/ijepa_huge_scores_sorted.txt <==
x y
0.000000 0.857096
1.000000 0.812179
2.000000 0.757668
3.000000 0.743142
4.000000 0.732915
5.000000 0.728886
6.000000 0.715078
7.000000 0.705460
8.000000 0.700753
9.000000 0.700272
10.000000 0.699395
11.000000 0.698976
12.000000 0.698674
13.000000 0.698380
14.000000 0.697266
15.000000 0.696553
16.000000 0.696491
17.000000 0.695763
18.000000 0.695703
19.000000 0.695667
20.000000 0.695420
21.000000 0.695419
22.000000 0.695049
23.000000 0.695026
24.000000 0.694985
25.000000 0.694865
26.000000 0.694778
27.000000 0.694406
28.000000 0.694242
29.000000 0.694208
30.000000 0.694115
31.000000 0.693710
32.000000 0.693491
33.000000 0.693389
34.000000 0.693387
35.000000 0.693372
36.000000 0.693141
37.000000 0.693110
38.000000 0.692843
39.000000 0.692773
40.000000 0.692746
41.000000 0.692299
42.000000 0.692250
43.000000 0.692201
44.000000 0.692143
45.000000 0.692082
46.000000 0.692031
47.000000 0.691902
48.000000 0.691861
49.000000 0.691843
50.000000 0.691799
51.000000 0.691398
52.000000 0.691355
53.000000 0.691159
54.000000 0.691042
55.000000 0.691024
56.000000 0.690818
57.000000 0.690804
58.000000 0.690779
59.000000 0.690702
60.000000 0.690580
61.000000 0.690573
62.000000 0.690497
63.000000 0.690422
64.000000 0.690357
65.000000 0.690011
66.000000 0.689945
67.000000 0.689911
68.000000 0.689864
69.000000 0.689845
70.000000 0.689710
71.000000 0.689648
72.000000 0.689572
73.000000 0.689567
74.000000 0.689486
75.000000 0.689472
76.000000 0.689409
77.000000 0.689374
78.000000 0.689193
79.000000 0.689085
80.000000 0.688908
81.000000 0.688840
82.000000 0.688797
83.000000 0.688792
84.000000 0.688779
85.000000 0.688727
86.000000 0.688692
87.000000 0.688536
88.000000 0.688512
89.000000 0.688490
90.000000 0.688466
91.000000 0.688445
92.000000 0.688401
93.000000 0.688340
94.000000 0.688178
95.000000 0.688174
96.000000 0.688161
97.000000 0.688128
98.000000 0.688122
99.000000 0.688117
100.000000 0.688100
101.000000 0.687984
102.000000 0.687978
103.000000 0.687917
104.000000 0.687865
105.000000 0.687820
106.000000 0.687781
107.000000 0.687772
108.000000 0.687725
109.000000 0.687680
110.000000 0.687672
111.000000 0.687639
112.000000 0.687591
113.000000 0.687591
114.000000 0.687478
115.000000 0.687398
116.000000 0.687371
117.000000 0.687363
118.000000 0.687350
119.000000 0.687131
120.000000 0.687006
121.000000 0.686967
122.000000 0.686947
123.000000 0.686941
124.000000 0.686839
125.000000 0.686725
126.000000 0.686643
127.000000 0.686614
128.000000 0.686565
129.000000 0.686507
130.000000 0.686495
131.000000 0.686486
132.000000 0.686392
133.000000 0.686333
134.000000 0.686278
135.000000 0.686200
136.000000 0.686165
137.000000 0.686127
138.000000 0.686115
139.000000 0.686096
140.000000 0.686088
141.000000 0.686037
142.000000 0.685957
143.000000 0.685943
144.000000 0.685932
145.000000 0.685913
146.000000 0.685881
147.000000 0.685813
148.000000 0.685752
149.000000 0.685654
150.000000 0.685651
151.000000 0.685625
152.000000 0.685622
153.000000 0.685617
154.000000 0.685557
155.000000 0.685436
156.000000 0.685385
157.000000 0.685372
158.000000 0.685319
159.000000 0.685282
160.000000 0.685253
161.000000 0.685094
162.000000 0.684976
163.000000 0.684947
164.000000 0.684912
165.000000 0.684894
166.000000 0.684870
167.000000 0.684813
168.000000 0.684718
169.000000 0.684689
170.000000 0.684685
171.000000 0.684658
172.000000 0.684628
173.000000 0.684574
174.000000 0.684548
175.000000 0.684546
176.000000 0.684496
177.000000 0.684433
178.000000 0.684423
179.000000 0.684379
180.000000 0.684341
181.000000 0.684277
182.000000 0.684271
183.000000 0.684271
184.000000 0.684227
185.000000 0.684166
186.000000 0.684092
187.000000 0.684069
188.000000 0.684055
189.000000 0.683969
190.000000 0.683956
191.000000 0.683952
192.000000 0.683944
193.000000 0.683860
194.000000 0.683773
195.000000 0.683759
196.000000 0.683749
197.000000 0.683582
198.000000 0.683569
199.000000 0.683523
200.000000 0.683497
201.000000 0.683472
202.000000 0.683466
203.000000 0.683345
204.000000 0.683323
205.000000 0.683292
206.000000 0.683248
207.000000 0.683213
208.000000 0.683210
209.000000 0.683188
210.000000 0.683049
211.000000 0.683027
212.000000 0.683015
213.000000 0.683010
214.000000 0.682986
215.000000 0.682892
216.000000 0.682890
217.000000 0.682882
218.000000 0.682776
219.000000 0.682768
220.000000 0.682733
221.000000 0.682669
222.000000 0.682665
223.000000 0.682608
224.000000 0.682598
225.000000 0.682587
226.000000 0.682577
227.000000 0.682573
228.000000 0.682564
229.000000 0.682461
230.000000 0.682453
231.000000 0.682419
232.000000 0.682370
233.000000 0.682356
234.000000 0.682261
235.000000 0.682249
236.000000 0.682212
237.000000 0.682186
238.000000 0.682164
239.000000 0.682118
240.000000 0.682077
241.000000 0.682043
242.000000 0.682005
243.000000 0.681972
244.000000 0.681953
245.000000 0.681932
246.000000 0.681927
247.000000 0.681871
248.000000 0.681828
249.000000 0.681798
250.000000 0.681736
251.000000 0.681727
252.000000 0.681696
253.000000 0.681652
254.000000 0.681638
255.000000 0.681628
256.000000 0.681588
257.000000 0.681585
258.000000 0.681582
259.000000 0.681526
260.000000 0.681509
261.000000 0.681503
262.000000 0.681490
263.000000 0.681458
264.000000 0.681453
265.000000 0.681449
266.000000 0.681359
267.000000 0.681292
268.000000 0.681252
269.000000 0.681249
270.000000 0.681216
271.000000 0.681159
272.000000 0.681158
273.000000 0.681139
274.000000 0.681125
275.000000 0.681056
276.000000 0.681020
277.000000 0.681003
278.000000 0.680987
279.000000 0.680958
280.000000 0.680958
281.000000 0.680937
282.000000 0.680923
283.000000 0.680922
284.000000 0.680916
285.000000 0.680866
286.000000 0.680854
287.000000 0.680845
288.000000 0.680806
289.000000 0.680773
290.000000 0.680740
291.000000 0.680711
292.000000 0.680700
293.000000 0.680699
294.000000 0.680691
295.000000 0.680656
296.000000 0.680365
297.000000 0.680314
298.000000 0.680294
299.000000 0.680232
300.000000 0.680213
301.000000 0.680205
302.000000 0.680180
303.000000 0.680163
304.000000 0.680132
305.000000 0.680111
306.000000 0.680088
307.000000 0.679944
308.000000 0.679867
309.000000 0.679855
310.000000 0.679836
311.000000 0.679821
312.000000 0.679797
313.000000 0.679736
314.000000 0.679674
315.000000 0.679663
316.000000 0.679653
317.000000 0.679650
318.000000 0.679609
319.000000 0.679608
320.000000 0.679606
321.000000 0.679585
322.000000 0.679426
323.000000 0.679391
324.000000 0.679288
325.000000 0.679282
326.000000 0.679256
327.000000 0.679231
328.000000 0.679222
329.000000 0.679141
330.000000 0.679132
331.000000 0.679065
332.000000 0.679062
333.000000 0.679031
334.000000 0.679025
335.000000 0.678997
336.000000 0.678994
337.000000 0.678963
338.000000 0.678948
339.000000 0.678893
340.000000 0.678886
341.000000 0.678849
342.000000 0.678825
343.000000 0.678782
344.000000 0.678744
345.000000 0.678728
346.000000 0.678608
347.000000 0.678604
348.000000 0.678586
349.000000 0.678481
350.000000 0.678476
351.000000 0.678456
352.000000 0.678438
353.000000 0.678415
354.000000 0.678392
355.000000 0.678387
356.000000 0.678359
357.000000 0.678358
358.000000 0.678354
359.000000 0.678342
360.000000 0.678302
361.000000 0.678288
362.000000 0.678223
363.000000 0.678215
364.000000 0.678204
365.000000 0.678160
366.000000 0.678149
367.000000 0.678137
368.000000 0.678129
369.000000 0.678101
370.000000 0.678056
371.000000 0.677981
372.000000 0.677951
373.000000 0.677938
374.000000 0.677896
375.000000 0.677858
376.000000 0.677833
377.000000 0.677816
378.000000 0.677802
379.000000 0.677782
380.000000 0.677694
381.000000 0.677690
382.000000 0.677622
383.000000 0.677568
384.000000 0.677468
385.000000 0.677433
386.000000 0.677376
387.000000 0.677339
388.000000 0.677218
389.000000 0.677197
390.000000 0.677161
391.000000 0.677060
392.000000 0.677054
393.000000 0.677045
394.000000 0.677000
395.000000 0.676993
396.000000 0.676938
397.000000 0.676907
398.000000 0.676868
399.000000 0.676802
400.000000 0.676800
401.000000 0.676751
402.000000 0.676702
403.000000 0.676685
404.000000 0.676664
405.000000 0.676475
406.000000 0.676473
407.000000 0.676424
408.000000 0.676409
409.000000 0.676403
410.000000 0.676339
411.000000 0.676339
412.000000 0.676335
413.000000 0.676330
414.000000 0.676269
415.000000 0.676213
416.000000 0.676162
417.000000 0.676052
418.000000 0.676029
419.000000 0.675804
420.000000 0.675798
421.000000 0.675797
422.000000 0.675794
423.000000 0.675752
424.000000 0.675690
425.000000 0.675657
426.000000 0.675638
427.000000 0.675561
428.000000 0.675519
429.000000 0.675492
430.000000 0.675467
431.000000 0.675461
432.000000 0.675427
433.000000 0.675298
434.000000 0.675227
435.000000 0.675215
436.000000 0.675170
437.000000 0.674972
438.000000 0.674918
439.000000 0.674900
440.000000 0.674863
441.000000 0.674858
442.000000 0.674846
443.000000 0.674844
444.000000 0.674840
445.000000 0.674801
446.000000 0.674793
447.000000 0.674763
448.000000 0.674761
449.000000 0.674645
450.000000 0.674633
451.000000 0.674616
452.000000 0.674604
453.000000 0.674589
454.000000 0.674568
455.000000 0.674543
456.000000 0.674479
457.000000 0.674452
458.000000 0.674425
459.000000 0.674407
460.000000 0.674397
461.000000 0.674322
462.000000 0.674287
463.000000 0.674045
464.000000 0.674024
465.000000 0.673989
466.000000 0.673896
467.000000 0.673886
468.000000 0.673853
469.000000 0.673848
470.000000 0.673814
471.000000 0.673776
472.000000 0.673766
473.000000 0.673741
474.000000 0.673670
475.000000 0.673654
476.000000 0.673642
477.000000 0.673612
478.000000 0.673597
479.000000 0.673596
480.000000 0.673466
481.000000 0.673378
482.000000 0.673325
483.000000 0.673318
484.000000 0.673310
485.000000 0.673270
486.000000 0.673052
487.000000 0.672991
488.000000 0.672951
489.000000 0.672937
490.000000 0.672855
491.000000 0.672849
492.000000 0.672836
493.000000 0.672722
494.000000 0.672661
495.000000 0.672654
496.000000 0.672548
497.000000 0.672546
498.000000 0.672521
499.000000 0.672298
500.000000 0.672214
501.000000 0.672201
502.000000 0.672135
503.000000 0.672122
504.000000 0.672107
505.000000 0.672102
506.000000 0.672062
507.000000 0.671974
508.000000 0.671930
509.000000 0.671922
510.000000 0.671921
511.000000 0.671875
512.000000 0.671875
513.000000 0.671809
514.000000 0.671765
515.000000 0.671761
516.000000 0.671649
517.000000 0.671630
518.000000 0.671613
519.000000 0.671605
520.000000 0.671600
521.000000 0.671558
522.000000 0.671542
523.000000 0.671503
524.000000 0.671501
525.000000 0.671384
526.000000 0.671375
527.000000 0.671271
528.000000 0.671186
529.000000 0.671160
530.000000 0.671148
531.000000 0.671086
532.000000 0.671077
533.000000 0.671031
534.000000 0.671026
535.000000 0.670897
536.000000 0.670874
537.000000 0.670830
538.000000 0.670794
539.000000 0.670744
540.000000 0.670706
541.000000 0.670650
542.000000 0.670612
543.000000 0.670546
544.000000 0.670516
545.000000 0.670487
546.000000 0.670382
547.000000 0.670366
548.000000 0.670276
549.000000 0.670266
550.000000 0.670229
551.000000 0.670210
552.000000 0.670185
553.000000 0.670185
554.000000 0.670158
555.000000 0.670140
556.000000 0.670073
557.000000 0.669937
558.000000 0.669914
559.000000 0.669905
560.000000 0.669888
561.000000 0.669879
562.000000 0.669798
563.000000 0.669703
564.000000 0.669649
565.000000 0.669601
566.000000 0.669589
567.000000 0.669505
568.000000 0.669493
569.000000 0.669489
570.000000 0.669488
571.000000 0.669482
572.000000 0.669477
573.000000 0.669457
574.000000 0.669354
575.000000 0.669348
576.000000 0.669330
577.000000 0.669283
578.000000 0.669283
579.000000 0.669239
580.000000 0.669237
581.000000 0.669201
582.000000 0.669176
583.000000 0.669169
584.000000 0.669140
585.000000 0.669137
586.000000 0.669106
587.000000 0.669077
588.000000 0.669073
589.000000 0.669070
590.000000 0.669042
591.000000 0.669023
592.000000 0.668953
593.000000 0.668952
594.000000 0.668925
595.000000 0.668818
596.000000 0.668817
597.000000 0.668795
598.000000 0.668765
599.000000 0.668702
600.000000 0.668641
601.000000 0.668624
602.000000 0.668532
603.000000 0.668513
604.000000 0.668495
605.000000 0.668436
606.000000 0.668435
607.000000 0.668435
608.000000 0.668360
609.000000 0.668353
610.000000 0.668272
611.000000 0.668208
612.000000 0.668161
613.000000 0.668155
614.000000 0.668115
615.000000 0.668061
616.000000 0.668023
617.000000 0.668020
618.000000 0.667999
619.000000 0.667991
620.000000 0.667958
621.000000 0.667878
622.000000 0.667856
623.000000 0.667775
624.000000 0.667743
625.000000 0.667644
626.000000 0.667607
627.000000 0.667569
628.000000 0.667475
629.000000 0.667359
630.000000 0.667336
631.000000 0.667333
632.000000 0.667309
633.000000 0.667137
634.000000 0.667114
635.000000 0.667038
636.000000 0.666924
637.000000 0.666895
638.000000 0.666779
639.000000 0.666708
640.000000 0.666643
641.000000 0.666618
642.000000 0.666541
643.000000 0.666532
644.000000 0.666486
645.000000 0.666481
646.000000 0.666463
647.000000 0.666370
648.000000 0.666332
649.000000 0.666318
650.000000 0.666313
651.000000 0.666144
652.000000 0.666109
653.000000 0.666096
654.000000 0.666082
655.000000 0.666079
656.000000 0.666025
657.000000 0.665987
658.000000 0.665900
659.000000 0.665900
660.000000 0.665862
661.000000 0.665846
662.000000 0.665838
663.000000 0.665722
664.000000 0.665665
665.000000 0.665665
666.000000 0.665660
667.000000 0.665650
668.000000 0.665648
669.000000 0.665626
670.000000 0.665472
671.000000 0.665469
672.000000 0.665342
673.000000 0.665331
674.000000 0.665281
675.000000 0.665265
676.000000 0.665192
677.000000 0.665166
678.000000 0.665100
679.000000 0.665050
680.000000 0.665045
681.000000 0.664937
682.000000 0.664817
683.000000 0.664701
684.000000 0.664692
685.000000 0.664617
686.000000 0.664435
687.000000 0.664367
688.000000 0.664360
689.000000 0.664297
690.000000 0.664293
691.000000 0.664259
692.000000 0.664258
693.000000 0.664220
694.000000 0.664174
695.000000 0.664065
696.000000 0.664007
697.000000 0.663993
698.000000 0.663990
699.000000 0.663846
700.000000 0.663760
701.000000 0.663704
702.000000 0.663654
703.000000 0.663617
704.000000 0.663593
705.000000 0.663440
706.000000 0.663413
707.000000 0.663413
708.000000 0.663332
709.000000 0.663323
710.000000 0.663306
711.000000 0.663124
712.000000 0.663099
713.000000 0.663090
714.000000 0.663007
715.000000 0.662945
716.000000 0.662744
717.000000 0.662708
718.000000 0.662689
719.000000 0.662650
720.000000 0.662623
721.000000 0.662617
722.000000 0.662557
723.000000 0.662548
724.000000 0.662472
725.000000 0.662441
726.000000 0.662393
727.000000 0.662392
728.000000 0.662363
729.000000 0.662355
730.000000 0.662342
731.000000 0.662335
732.000000 0.662312
733.000000 0.662248
734.000000 0.662207
735.000000 0.662184
736.000000 0.661998
737.000000 0.661969
738.000000 0.661926
739.000000 0.661909
740.000000 0.661889
741.000000 0.661887
742.000000 0.661866
743.000000 0.661723
744.000000 0.661628
745.000000 0.661483
746.000000 0.661477
747.000000 0.661451
748.000000 0.661348
749.000000 0.661341
750.000000 0.661322
751.000000 0.661277
752.000000 0.661172
753.000000 0.661120
754.000000 0.661067
755.000000 0.661023
756.000000 0.661006
757.000000 0.660879
758.000000 0.660797
759.000000 0.660731
760.000000 0.660591
761.000000 0.660518
762.000000 0.660433
763.000000 0.660336
764.000000 0.660298
765.000000 0.660217
766.000000 0.660215
767.000000 0.660147
768.000000 0.660003
769.000000 0.659933
770.000000 0.659890
771.000000 0.659838
772.000000 0.659755
773.000000 0.659718
774.000000 0.659695
775.000000 0.659583
776.000000 0.659566
777.000000 0.659546
778.000000 0.659514
779.000000 0.659492
780.000000 0.659338
781.000000 0.659281
782.000000 0.659195
783.000000 0.659080
784.000000 0.659071
785.000000 0.659002
786.000000 0.658964
787.000000 0.658949
788.000000 0.658934
789.000000 0.658923
790.000000 0.658920
791.000000 0.658827
792.000000 0.658705
793.000000 0.658694
794.000000 0.658602
795.000000 0.658552
796.000000 0.658507
797.000000 0.658475
798.000000 0.658415
799.000000 0.658409
800.000000 0.658227
801.000000 0.658193
802.000000 0.658191
803.000000 0.658189
804.000000 0.658186
805.000000 0.658158
806.000000 0.658063
807.000000 0.658054
808.000000 0.658027
809.000000 0.657915
810.000000 0.657776
811.000000 0.657683
812.000000 0.657636
813.000000 0.657620
814.000000 0.657615
815.000000 0.657578
816.000000 0.657572
817.000000 0.657488
818.000000 0.657400
819.000000 0.657346
820.000000 0.657305
821.000000 0.657266
822.000000 0.657227
823.000000 0.657097
824.000000 0.657022
825.000000 0.657019
826.000000 0.656914
827.000000 0.656884
828.000000 0.656836
829.000000 0.656827
830.000000 0.656774
831.000000 0.656621
832.000000 0.656612
833.000000 0.656583
834.000000 0.656509
835.000000 0.656455
836.000000 0.656407
837.000000 0.656332
838.000000 0.656325
839.000000 0.656232
840.000000 0.656143
841.000000 0.656113
842.000000 0.656089
843.000000 0.656025
844.000000 0.655963
845.000000 0.655877
846.000000 0.655864
847.000000 0.655843
848.000000 0.655823
849.000000 0.655813
850.000000 0.655732
851.000000 0.655589
852.000000 0.655490
853.000000 0.655424
854.000000 0.655350
855.000000 0.655310
856.000000 0.655153
857.000000 0.655039
858.000000 0.655037
859.000000 0.655033
860.000000 0.654820
861.000000 0.654771
862.000000 0.654753
863.000000 0.654738
864.000000 0.654721
865.000000 0.654613
866.000000 0.654286
867.000000 0.654260
868.000000 0.654157
869.000000 0.653857
870.000000 0.653802
871.000000 0.653698
872.000000 0.653655
873.000000 0.653582
874.000000 0.653256
875.000000 0.653241
876.000000 0.653239
877.000000 0.653208
878.000000 0.653174
879.000000 0.653109
880.000000 0.652917
881.000000 0.652910
882.000000 0.652843
883.000000 0.652773
884.000000 0.652731
885.000000 0.652707
886.000000 0.652639
887.000000 0.652393
888.000000 0.652318
889.000000 0.652244
890.000000 0.652189
891.000000 0.651959
892.000000 0.651899
893.000000 0.651883
894.000000 0.651877
895.000000 0.651736
896.000000 0.651655
897.000000 0.651625
898.000000 0.651615
899.000000 0.651608
900.000000 0.651550
901.000000 0.651535
902.000000 0.651476
903.000000 0.651417
904.000000 0.651309
905.000000 0.651225
906.000000 0.651197
907.000000 0.651193
908.000000 0.651070
909.000000 0.650959
910.000000 0.650928
911.000000 0.650916
912.000000 0.650701
913.000000 0.650692
914.000000 0.650551
915.000000 0.650544
916.000000 0.650521
917.000000 0.650459
918.000000 0.650422
919.000000 0.650223
920.000000 0.650155
921.000000 0.649485
922.000000 0.649459
923.000000 0.649333
924.000000 0.649244
925.000000 0.649215
926.000000 0.648992
927.000000 0.648926
928.000000 0.648593
929.000000 0.648477
930.000000 0.648225
931.000000 0.647918
932.000000 0.647896
933.000000 0.647845
934.000000 0.647836
935.000000 0.647819
936.000000 0.647660
937.000000 0.647650
938.000000 0.647453
939.000000 0.647357
940.000000 0.647204
941.000000 0.647148
942.000000 0.647116
943.000000 0.647061
944.000000 0.646960
945.000000 0.646906
946.000000 0.646863
947.000000 0.646835
948.000000 0.646780
949.000000 0.646658
950.000000 0.646551
951.000000 0.646494
952.000000 0.646381
953.000000 0.646309
954.000000 0.646193
955.000000 0.646140
956.000000 0.646067
957.000000 0.646040
958.000000 0.646034
959.000000 0.646007
960.000000 0.645942
961.000000 0.645907
962.000000 0.645887
963.000000 0.645865
964.000000 0.645800
965.000000 0.645682
966.000000 0.645533
967.000000 0.645521
968.000000 0.645518
969.000000 0.645401
970.000000 0.645293
971.000000 0.645261
972.000000 0.645126
973.000000 0.644961
974.000000 0.644760
975.000000 0.644727
976.000000 0.644636
977.000000 0.644626
978.000000 0.644605
979.000000 0.644467
980.000000 0.644466
981.000000 0.644410
982.000000 0.644398
983.000000 0.644108
984.000000 0.643897
985.000000 0.643853
986.000000 0.643735
987.000000 0.643530
988.000000 0.643391
989.000000 0.643368
990.000000 0.643327
991.000000 0.643207
992.000000 0.643197
993.000000 0.643078
994.000000 0.643036
995.000000 0.643019
996.000000 0.642990
997.000000 0.642944
998.000000 0.642899
999.000000 0.642725
1000.000000 0.642686
1001.000000 0.642623
1002.000000 0.642349
1003.000000 0.642270
1004.000000 0.642227
1005.000000 0.642197
1006.000000 0.641923
1007.000000 0.641786
1008.000000 0.641775
1009.000000 0.641713
1010.000000 0.641551
1011.000000 0.641519
1012.000000 0.641401
1013.000000 0.641366
1014.000000 0.641327
1015.000000 0.641294
1016.000000 0.641248
1017.000000 0.641178
1018.000000 0.640969
1019.000000 0.640957
1020.000000 0.640943
1021.000000 0.640809
1022.000000 0.640718
1023.000000 0.640716
1024.000000 0.640691
1025.000000 0.640598
1026.000000 0.640558
1027.000000 0.640364
1028.000000 0.640353
1029.000000 0.640112
1030.000000 0.640077
1031.000000 0.639984
1032.000000 0.639859
1033.000000 0.639831
1034.000000 0.639696
1035.000000 0.639681
1036.000000 0.639652
1037.000000 0.639604
1038.000000 0.639509
1039.000000 0.639502
1040.000000 0.639238
1041.000000 0.639117
1042.000000 0.638921
1043.000000 0.638907
1044.000000 0.638774
1045.000000 0.638738
1046.000000 0.638685
1047.000000 0.638680
1048.000000 0.638638
1049.000000 0.638614
1050.000000 0.638518
1051.000000 0.638436
1052.000000 0.638351
1053.000000 0.638298
1054.000000 0.638191
1055.000000 0.638179
1056.000000 0.637810
1057.000000 0.637220
1058.000000 0.637123
1059.000000 0.636863
1060.000000 0.636804
1061.000000 0.636510
1062.000000 0.636404
1063.000000 0.636371
1064.000000 0.636269
1065.000000 0.636196
1066.000000 0.636056
1067.000000 0.635750
1068.000000 0.635605
1069.000000 0.635566
1070.000000 0.635511
1071.000000 0.635458
1072.000000 0.635267
1073.000000 0.635248
1074.000000 0.635185
1075.000000 0.634999
1076.000000 0.634932
1077.000000 0.634817
1078.000000 0.634784
1079.000000 0.634656
1080.000000 0.634513
1081.000000 0.634480
1082.000000 0.634465
1083.000000 0.634282
1084.000000 0.634247
1085.000000 0.634234
1086.000000 0.634151
1087.000000 0.634135
1088.000000 0.633907
1089.000000 0.633889
1090.000000 0.633668
1091.000000 0.633637
1092.000000 0.633511
1093.000000 0.633503
1094.000000 0.633423
1095.000000 0.632959
1096.000000 0.632951
1097.000000 0.632928
1098.000000 0.632862
1099.000000 0.632781
1100.000000 0.632768
1101.000000 0.632481
1102.000000 0.632402
1103.000000 0.632286
1104.000000 0.631812
1105.000000 0.631805
1106.000000 0.631769
1107.000000 0.631541
1108.000000 0.631360
1109.000000 0.631352
1110.000000 0.631333
1111.000000 0.631151
1112.000000 0.631100
1113.000000 0.630893
1114.000000 0.630807
1115.000000 0.630622
1116.000000 0.630323
1117.000000 0.630255
1118.000000 0.630191
1119.000000 0.629968
1120.000000 0.629956
1121.000000 0.629930
1122.000000 0.629904
1123.000000 0.629882
1124.000000 0.629838
1125.000000 0.629796
1126.000000 0.629775
1127.000000 0.629587
1128.000000 0.629523
1129.000000 0.629448
1130.000000 0.629420
1131.000000 0.629166
1132.000000 0.628965
1133.000000 0.628751
1134.000000 0.628704
1135.000000 0.628579
1136.000000 0.628421
1137.000000 0.628332
1138.000000 0.628207
1139.000000 0.627882
1140.000000 0.627863
1141.000000 0.627354
1142.000000 0.627295
1143.000000 0.627176
1144.000000 0.627171
1145.000000 0.626807
1146.000000 0.626674
1147.000000 0.626659
1148.000000 0.626415
1149.000000 0.626341
1150.000000 0.626112
1151.000000 0.625800
1152.000000 0.625593
1153.000000 0.625567
1154.000000 0.625398
1155.000000 0.625114
1156.000000 0.624966
1157.000000 0.624860
1158.000000 0.624771
1159.000000 0.624630
1160.000000 0.624623
1161.000000 0.624486
1162.000000 0.624255
1163.000000 0.624249
1164.000000 0.623754
1165.000000 0.623639
1166.000000 0.623263
1167.000000 0.623228
1168.000000 0.622658
1169.000000 0.622620
1170.000000 0.622613
1171.000000 0.622512
1172.000000 0.622343
1173.000000 0.622277
1174.000000 0.622188
1175.000000 0.621862
1176.000000 0.621855
1177.000000 0.621812
1178.000000 0.621626
1179.000000 0.620961
1180.000000 0.620668
1181.000000 0.620582
1182.000000 0.620324
1183.000000 0.620087
1184.000000 0.620072
1185.000000 0.619905
1186.000000 0.619871
1187.000000 0.619839
1188.000000 0.619817
1189.000000 0.619723
1190.000000 0.619698
1191.000000 0.619632
1192.000000 0.619205
1193.000000 0.619103
1194.000000 0.619033
1195.000000 0.618918
1196.000000 0.618629
1197.000000 0.618619
1198.000000 0.618584
1199.000000 0.618554
1200.000000 0.618228
1201.000000 0.618228
1202.000000 0.618200
1203.000000 0.618090
1204.000000 0.617976
1205.000000 0.617930
1206.000000 0.617770
1207.000000 0.617468
1208.000000 0.617297
1209.000000 0.617090
1210.000000 0.617017
1211.000000 0.616754
1212.000000 0.616709
1213.000000 0.616627
1214.000000 0.616506
1215.000000 0.616366
1216.000000 0.616335
1217.000000 0.616225
1218.000000 0.616120
1219.000000 0.616043
1220.000000 0.615995
1221.000000 0.615909
1222.000000 0.615839
1223.000000 0.615771
1224.000000 0.615536
1225.000000 0.615535
1226.000000 0.615354
1227.000000 0.615305
1228.000000 0.614811
1229.000000 0.614763
1230.000000 0.614271
1231.000000 0.614270
1232.000000 0.613873
1233.000000 0.613630
1234.000000 0.613286
1235.000000 0.612558
1236.000000 0.611883
1237.000000 0.611187
1238.000000 0.610636
1239.000000 0.610451
1240.000000 0.609877
1241.000000 0.609841
1242.000000 0.609284
1243.000000 0.609267
1244.000000 0.609149
1245.000000 0.609044
1246.000000 0.609021
1247.000000 0.608800
1248.000000 0.608720
1249.000000 0.608493
1250.000000 0.608083
1251.000000 0.607387
1252.000000 0.607261
1253.000000 0.607192
1254.000000 0.607045
1255.000000 0.606192
1256.000000 0.605891
1257.000000 0.605303
1258.000000 0.605269
1259.000000 0.604762
1260.000000 0.604404
1261.000000 0.603920
1262.000000 0.603617
1263.000000 0.602799
1264.000000 0.602593
1265.000000 0.601830
1266.000000 0.601661
1267.000000 0.601527
1268.000000 0.601357
1269.000000 0.600807
1270.000000 0.599592
1271.000000 0.598600
1272.000000 0.598536
1273.000000 0.598531
1274.000000 0.597586
1275.000000 0.597163
1276.000000 0.594686
1277.000000 0.588272
1278.000000 0.586900
1279.000000 0.581896


==> figures/plots/binary_responses/mae_base_scores_sorted.txt <==
x y
0.000000 0.979697
1.000000 0.893318
2.000000 0.853638
3.000000 0.846789
4.000000 0.830683
5.000000 0.814672
6.000000 0.804630
7.000000 0.795702
8.000000 0.795297
9.000000 0.782924
10.000000 0.777062
11.000000 0.764944
12.000000 0.752537
13.000000 0.734769
14.000000 0.729432
15.000000 0.726940
16.000000 0.722657
17.000000 0.715973
18.000000 0.714100
19.000000 0.711175
20.000000 0.710377
21.000000 0.707879
22.000000 0.707871
23.000000 0.707698
24.000000 0.707565
25.000000 0.707542
26.000000 0.707347
27.000000 0.706887
28.000000 0.706793
29.000000 0.706778
30.000000 0.706712
31.000000 0.706697
32.000000 0.706625
33.000000 0.706594
34.000000 0.706517
35.000000 0.706419
36.000000 0.706388
37.000000 0.706378
38.000000 0.706322
39.000000 0.706321
40.000000 0.706318
41.000000 0.706315
42.000000 0.706290
43.000000 0.706266
44.000000 0.706218
45.000000 0.706194
46.000000 0.706187
47.000000 0.706169
48.000000 0.706164
49.000000 0.706150
50.000000 0.706093
51.000000 0.706082
52.000000 0.706064
53.000000 0.706046
54.000000 0.706028
55.000000 0.705951
56.000000 0.705901
57.000000 0.705823
58.000000 0.705766
59.000000 0.705762
60.000000 0.705745
61.000000 0.705716
62.000000 0.705652
63.000000 0.705644
64.000000 0.705637
65.000000 0.705578
66.000000 0.705544
67.000000 0.705517
68.000000 0.705490
69.000000 0.705359
70.000000 0.705329
71.000000 0.705318
72.000000 0.705273
73.000000 0.705268
74.000000 0.705266
75.000000 0.705219
76.000000 0.705157
77.000000 0.705145
78.000000 0.705108
79.000000 0.705090
80.000000 0.705068
81.000000 0.705024
82.000000 0.705024
83.000000 0.705018
84.000000 0.704941
85.000000 0.704913
86.000000 0.704859
87.000000 0.704855
88.000000 0.704808
89.000000 0.704798
90.000000 0.704683
91.000000 0.704652
92.000000 0.704577
93.000000 0.704552
94.000000 0.704541
95.000000 0.704534
96.000000 0.704519
97.000000 0.704493
98.000000 0.704366
99.000000 0.704290
100.000000 0.704191
101.000000 0.704096
102.000000 0.704085
103.000000 0.703980
104.000000 0.703974
105.000000 0.703944
106.000000 0.703910
107.000000 0.703883
108.000000 0.703842
109.000000 0.703837
110.000000 0.703829
111.000000 0.703777
112.000000 0.703634
113.000000 0.703545
114.000000 0.703534
115.000000 0.703464
116.000000 0.703439
117.000000 0.703291
118.000000 0.703286
119.000000 0.703268
120.000000 0.703259
121.000000 0.703219
122.000000 0.703215
123.000000 0.703176
124.000000 0.703108
125.000000 0.703105
126.000000 0.703102
127.000000 0.703102
128.000000 0.703055
129.000000 0.703030
130.000000 0.703019
131.000000 0.702979
132.000000 0.702921
133.000000 0.702869
134.000000 0.702793
135.000000 0.702713
136.000000 0.702650
137.000000 0.702611
138.000000 0.702611
139.000000 0.702579
140.000000 0.702392
141.000000 0.702376
142.000000 0.702355
143.000000 0.702282
144.000000 0.702240
145.000000 0.702232
146.000000 0.702210
147.000000 0.702186
148.000000 0.702160
149.000000 0.702143
150.000000 0.702108
151.000000 0.702107
152.000000 0.702035
153.000000 0.701921
154.000000 0.701904
155.000000 0.701874
156.000000 0.701822
157.000000 0.701782
158.000000 0.701712
159.000000 0.701703
160.000000 0.701631
161.000000 0.701620
162.000000 0.701579
163.000000 0.701525
164.000000 0.701462
165.000000 0.701418
166.000000 0.701388
167.000000 0.701367
168.000000 0.701240
169.000000 0.701218
170.000000 0.701203
171.000000 0.701118
172.000000 0.701113
173.000000 0.701070
174.000000 0.701026
175.000000 0.700894
176.000000 0.700889
177.000000 0.700822
178.000000 0.700784
179.000000 0.700677
180.000000 0.700640
181.000000 0.700637
182.000000 0.700611
183.000000 0.700578
184.000000 0.700543
185.000000 0.700522
186.000000 0.700512
187.000000 0.700471
188.000000 0.700414
189.000000 0.700339
190.000000 0.700295
191.000000 0.700253
192.000000 0.700225
193.000000 0.700210
194.000000 0.700208
195.000000 0.700202
196.000000 0.700126
197.000000 0.700091
198.000000 0.700083
199.000000 0.700081
200.000000 0.700076
201.000000 0.700074
202.000000 0.700073
203.000000 0.700011
204.000000 0.699941
205.000000 0.699933
206.000000 0.699915
207.000000 0.699883
208.000000 0.699874
209.000000 0.699848
210.000000 0.699845
211.000000 0.699830
212.000000 0.699771
213.000000 0.699702
214.000000 0.699595
215.000000 0.699591
216.000000 0.699563
217.000000 0.699550
218.000000 0.699539
219.000000 0.699532
220.000000 0.699532
221.000000 0.699503
222.000000 0.699384
223.000000 0.699363
224.000000 0.699299
225.000000 0.699202
226.000000 0.699163
227.000000 0.699100
228.000000 0.699079
229.000000 0.699030
230.000000 0.699007
231.000000 0.698983
232.000000 0.698938
233.000000 0.698908
234.000000 0.698902
235.000000 0.698863
236.000000 0.698834
237.000000 0.698828
238.000000 0.698796
239.000000 0.698732
240.000000 0.698731
241.000000 0.698724
242.000000 0.698712
243.000000 0.698658
244.000000 0.698658
245.000000 0.698623
246.000000 0.698546
247.000000 0.698432
248.000000 0.698422
249.000000 0.698391
250.000000 0.698252
251.000000 0.698186
252.000000 0.698105
253.000000 0.698073
254.000000 0.697975
255.000000 0.697916
256.000000 0.697907
257.000000 0.697882
258.000000 0.697835
259.000000 0.697817
260.000000 0.697764
261.000000 0.697762
262.000000 0.697713
263.000000 0.697592
264.000000 0.697546
265.000000 0.697546
266.000000 0.697506
267.000000 0.697466
268.000000 0.697453
269.000000 0.697395
270.000000 0.697354
271.000000 0.697251
272.000000 0.697012
273.000000 0.696973
274.000000 0.696938
275.000000 0.696917
276.000000 0.696912
277.000000 0.696898
278.000000 0.696850
279.000000 0.696846
280.000000 0.696825
281.000000 0.696777
282.000000 0.696657
283.000000 0.696598
284.000000 0.696575
285.000000 0.696538
286.000000 0.696531
287.000000 0.696439
288.000000 0.696427
289.000000 0.696410
290.000000 0.696385
291.000000 0.696374
292.000000 0.696371
293.000000 0.696354
294.000000 0.696287
295.000000 0.696229
296.000000 0.696160
297.000000 0.696148
298.000000 0.696135
299.000000 0.696104
300.000000 0.696003
301.000000 0.695986
302.000000 0.695855
303.000000 0.695821
304.000000 0.695748
305.000000 0.695711
306.000000 0.695690
307.000000 0.695678
308.000000 0.695606
309.000000 0.695527
310.000000 0.695405
311.000000 0.695393
312.000000 0.695382
313.000000 0.695342
314.000000 0.695245
315.000000 0.695036
316.000000 0.695028
317.000000 0.695012
318.000000 0.694893
319.000000 0.694826
320.000000 0.694738
321.000000 0.694668
322.000000 0.694422
323.000000 0.694416
324.000000 0.694381
325.000000 0.694359
326.000000 0.694265
327.000000 0.694163
328.000000 0.694141
329.000000 0.693952
330.000000 0.693852
331.000000 0.693851
332.000000 0.693777
333.000000 0.693757
334.000000 0.693687
335.000000 0.693613
336.000000 0.693494
337.000000 0.693482
338.000000 0.693420
339.000000 0.693396
340.000000 0.693276
341.000000 0.693264
342.000000 0.693175
343.000000 0.692994
344.000000 0.692954
345.000000 0.692788
346.000000 0.692777
347.000000 0.692737
348.000000 0.692584
349.000000 0.692584
350.000000 0.692571
351.000000 0.692481
352.000000 0.692253
353.000000 0.692178
354.000000 0.692178
355.000000 0.692167
356.000000 0.692133
357.000000 0.692102
358.000000 0.691993
359.000000 0.691988
360.000000 0.691968
361.000000 0.691891
362.000000 0.691867
363.000000 0.691741
364.000000 0.691584
365.000000 0.691387
366.000000 0.691254
367.000000 0.691109
368.000000 0.691054
369.000000 0.691002
370.000000 0.690930
371.000000 0.690871
372.000000 0.690751
373.000000 0.690455
374.000000 0.690411
375.000000 0.690399
376.000000 0.690043
377.000000 0.689876
378.000000 0.689719
379.000000 0.689677
380.000000 0.689626
381.000000 0.689217
382.000000 0.689152
383.000000 0.689143
384.000000 0.689126
385.000000 0.689112
386.000000 0.689099
387.000000 0.689026
388.000000 0.688791
389.000000 0.688771
390.000000 0.688669
391.000000 0.688489
392.000000 0.688459
393.000000 0.688446
394.000000 0.688436
395.000000 0.688167
396.000000 0.688052
397.000000 0.687757
398.000000 0.687669
399.000000 0.687590
400.000000 0.687547
401.000000 0.687542
402.000000 0.687476
403.000000 0.687447
404.000000 0.687396
405.000000 0.687318
406.000000 0.687317
407.000000 0.687259
408.000000 0.687228
409.000000 0.687227
410.000000 0.687044
411.000000 0.686840
412.000000 0.686780
413.000000 0.686741
414.000000 0.686675
415.000000 0.686650
416.000000 0.686617
417.000000 0.686523
418.000000 0.686104
419.000000 0.686028
420.000000 0.685702
421.000000 0.685614
422.000000 0.685612
423.000000 0.685611
424.000000 0.685594
425.000000 0.685583
426.000000 0.685411
427.000000 0.685365
428.000000 0.685354
429.000000 0.685352
430.000000 0.685250
431.000000 0.685195
432.000000 0.685112
433.000000 0.685100
434.000000 0.684832
435.000000 0.684822
436.000000 0.684809
437.000000 0.684737
438.000000 0.684684
439.000000 0.684679
440.000000 0.684678
441.000000 0.684584
442.000000 0.684082
443.000000 0.683977
444.000000 0.683924
445.000000 0.683866
446.000000 0.683850
447.000000 0.683811
448.000000 0.683628
449.000000 0.683596
450.000000 0.683522
451.000000 0.683491
452.000000 0.683360
453.000000 0.683303
454.000000 0.683191
455.000000 0.683138
456.000000 0.682996
457.000000 0.682930
458.000000 0.682916
459.000000 0.682694
460.000000 0.682685
461.000000 0.682572
462.000000 0.682559
463.000000 0.682485
464.000000 0.682256
465.000000 0.681954
466.000000 0.681823
467.000000 0.681743
468.000000 0.681688
469.000000 0.681488
470.000000 0.681143
471.000000 0.681047
472.000000 0.680840
473.000000 0.680751
474.000000 0.680750
475.000000 0.680564
476.000000 0.680356
477.000000 0.680344
478.000000 0.680266
479.000000 0.679800
480.000000 0.679798
481.000000 0.679729
482.000000 0.679712
483.000000 0.679711
484.000000 0.679605
485.000000 0.679570
486.000000 0.679499
487.000000 0.679477
488.000000 0.679365
489.000000 0.679186
490.000000 0.679107
491.000000 0.679047
492.000000 0.678654
493.000000 0.678644
494.000000 0.678526
495.000000 0.678322
496.000000 0.678320
497.000000 0.678183
498.000000 0.677905
499.000000 0.677717
500.000000 0.677477
501.000000 0.677464
502.000000 0.677457
503.000000 0.677348
504.000000 0.677211
505.000000 0.676858
506.000000 0.676785
507.000000 0.676766
508.000000 0.676682
509.000000 0.676544
510.000000 0.676523
511.000000 0.676472
512.000000 0.676442
513.000000 0.676331
514.000000 0.676070
515.000000 0.675840
516.000000 0.675839
517.000000 0.675622
518.000000 0.675431
519.000000 0.675198
520.000000 0.675157
521.000000 0.675096
522.000000 0.675063
523.000000 0.675003
524.000000 0.674815
525.000000 0.674809
526.000000 0.674761
527.000000 0.673931
528.000000 0.673899
529.000000 0.673836
530.000000 0.673733
531.000000 0.673589
532.000000 0.673325
533.000000 0.673071
534.000000 0.672621
535.000000 0.672578
536.000000 0.672488
537.000000 0.672485
538.000000 0.672241
539.000000 0.672064
540.000000 0.671823
541.000000 0.671770
542.000000 0.671736
543.000000 0.671725
544.000000 0.671715
545.000000 0.671711
546.000000 0.671393
547.000000 0.671350
548.000000 0.671270
549.000000 0.670807
550.000000 0.670782
551.000000 0.670779
552.000000 0.670779
553.000000 0.670718
554.000000 0.670623
555.000000 0.670432
556.000000 0.670337
557.000000 0.670305
558.000000 0.670099
559.000000 0.669881
560.000000 0.669858
561.000000 0.669642
562.000000 0.669530
563.000000 0.669274
564.000000 0.669239
565.000000 0.669022
566.000000 0.669018
567.000000 0.668943
568.000000 0.668837
569.000000 0.668819
570.000000 0.668776
571.000000 0.668753
572.000000 0.668639
573.000000 0.668584
574.000000 0.668280
575.000000 0.667709
576.000000 0.667180
577.000000 0.666916
578.000000 0.666847
579.000000 0.666568
580.000000 0.666491
581.000000 0.666234
582.000000 0.666143
583.000000 0.665684
584.000000 0.665593
585.000000 0.665301
586.000000 0.665040
587.000000 0.664836
588.000000 0.664731
589.000000 0.664620
590.000000 0.664511
591.000000 0.664499
592.000000 0.664422
593.000000 0.664346
594.000000 0.664055
595.000000 0.663735
596.000000 0.663722
597.000000 0.663510
598.000000 0.663324
599.000000 0.663206
600.000000 0.662893
601.000000 0.662845
602.000000 0.662811
603.000000 0.662746
604.000000 0.662676
605.000000 0.662496
606.000000 0.662451
607.000000 0.661813
608.000000 0.661768
609.000000 0.661535
610.000000 0.661380
611.000000 0.661324
612.000000 0.661176
613.000000 0.661126
614.000000 0.660919
615.000000 0.660734
616.000000 0.660567
617.000000 0.660391
618.000000 0.660076
619.000000 0.659972
620.000000 0.659853
621.000000 0.659712
622.000000 0.659551
623.000000 0.659324
624.000000 0.659256
625.000000 0.658570
626.000000 0.658190
627.000000 0.658147
628.000000 0.657899
629.000000 0.657884
630.000000 0.657587
631.000000 0.656877
632.000000 0.656401
633.000000 0.656245
634.000000 0.656109
635.000000 0.656091
636.000000 0.656073
637.000000 0.656026
638.000000 0.655594
639.000000 0.655548
640.000000 0.655483
641.000000 0.655150
642.000000 0.655118
643.000000 0.654633
644.000000 0.654384
645.000000 0.654366
646.000000 0.654271
647.000000 0.654269
648.000000 0.654163
649.000000 0.654131
650.000000 0.653960
651.000000 0.653813
652.000000 0.653630
653.000000 0.653321
654.000000 0.652733
655.000000 0.652354
656.000000 0.652138
657.000000 0.652043
658.000000 0.651803
659.000000 0.651780
660.000000 0.650997
661.000000 0.650720
662.000000 0.650593
663.000000 0.650373
664.000000 0.650246
665.000000 0.649144
666.000000 0.648883
667.000000 0.648448
668.000000 0.647633
669.000000 0.647590
670.000000 0.647575
671.000000 0.647208
672.000000 0.647196
673.000000 0.647029
674.000000 0.646799
675.000000 0.646751
676.000000 0.646351
677.000000 0.645884
678.000000 0.645753
679.000000 0.645730
680.000000 0.645667
681.000000 0.645437
682.000000 0.644637
683.000000 0.644624
684.000000 0.644322
685.000000 0.644194
686.000000 0.643682
687.000000 0.643272
688.000000 0.643102
689.000000 0.643014
690.000000 0.642908
691.000000 0.642828
692.000000 0.641919
693.000000 0.640894
694.000000 0.640691
695.000000 0.640669
696.000000 0.640486
697.000000 0.640230
698.000000 0.640164
699.000000 0.639275
700.000000 0.639109
701.000000 0.638238
702.000000 0.637830
703.000000 0.637261
704.000000 0.637110
705.000000 0.636897
706.000000 0.636224
707.000000 0.636102
708.000000 0.635876
709.000000 0.635747
710.000000 0.635479
711.000000 0.634454
712.000000 0.634405
713.000000 0.634372
714.000000 0.634254
715.000000 0.634048
716.000000 0.633900
717.000000 0.632071
718.000000 0.631614
719.000000 0.631451
720.000000 0.630730
721.000000 0.630067
722.000000 0.629847
723.000000 0.629728
724.000000 0.629652
725.000000 0.629426
726.000000 0.628746
727.000000 0.628494
728.000000 0.628327
729.000000 0.627998
730.000000 0.627723
731.000000 0.627684
732.000000 0.627316
733.000000 0.625985
734.000000 0.625903
735.000000 0.625871
736.000000 0.625279
737.000000 0.624286
738.000000 0.624284
739.000000 0.624132
740.000000 0.623247
741.000000 0.623184
742.000000 0.622282
743.000000 0.622097
744.000000 0.621572
745.000000 0.620808
746.000000 0.620658
747.000000 0.620514
748.000000 0.618352
749.000000 0.617813
750.000000 0.615386
751.000000 0.614612
752.000000 0.614223
753.000000 0.614118
754.000000 0.613940
755.000000 0.613478
756.000000 0.612806
757.000000 0.610135
758.000000 0.609559
759.000000 0.607825
760.000000 0.605367
761.000000 0.604958
762.000000 0.602312
763.000000 0.600601
764.000000 0.595447
765.000000 0.594558
766.000000 0.592760
767.000000 0.581484

